Kinematic modelling of clusters with Gaia: the Death Throes of the Hyades

The precision of the Gaia data offers a unique opportunity to study the internal velocity field of star clusters. We develop and validate a forward-modelling method for the internal motions of stars in a cluster. The model allows an anisotropic velocity dispersion matrix and linear velocity gradient describing rotation and shear, combines radial velocities available for a subset of stars, and accounts for contamination from background sources via a mixture model. We apply the method to Gaia DR2 data of the Hyades cluster and its tidal tails, dividing and comparing the kinematics of stars within and beyond 10 pc, which is roughly the tidal radius of the cluster. While the velocity dispersion for the cluster is nearly isotropic, the velocity ellipsoid for the tails is clearly elongated with the major axis pointing towards the Galactic centre. We find positive and negative expansion at $\approx 2\sigma$ significance in Galactic azimuthal and vertical direction for the cluster but no rotation. The tidal tails are stretching in a direction tilted from the Galactic centre while equally contracting as the cluster in Galactic vertical direction. The tails have a shear (A) of $16.90\pm 0.92$ m/s/pc and a vorticity (B) of $-6.48\pm1.15$ m/s/pc, values distinct from the local Oort constants.

==> table2.csv <==
designation,ra,dec,parallax,pmra,pmdec,radial_velocity,bp_rp,phot_g_mean_mag,in_dr2,in_meingast,in_roser,mean_pmem,fit_group
Gaia DR2 49520255665123328,64.874609,21.753716,20.904768,109.076195,-38.851480,,2.547,12.861,True,,True,0.9970,cl
Gaia DR2 49729231594420096,60.203783,18.193881,21.774901,130.552061,-27.555882,,0.445,5.790,True,,True,0.9965,cl
Gaia DR2 51383893515451392,59.806965,20.428049,22.734841,135.255280,-36.764306,36.840,2.371,12.570,True,True,True,0.9987,cl
Gaia DR2 145373377272257664,66.061268,21.736049,23.107320,117.530976,-45.805935,38.337,0.680,6.990,True,True,True,0.9996,cl
Gaia DR2 145391484855481344,67.003711,21.619722,19.976727,96.614818,-42.261540,,0.368,5.643,True,,True,0.9843,cl
Gaia DR2 145325548516513280,65.843501,21.378935,19.881261,99.539315,-37.977624,38.656,0.919,8.639,True,True,True,0.9990,cl
Gaia DR2 145484629809228544,66.354753,22.199798,22.142920,110.970014,-47.306402,,0.351,5.194,True,,True,0.9961,cl
Gaia DR2 145293181643038336,66.577555,21.470267,20.670014,103.244169,-38.407507,35.697,0.693,7.224,True,,True,0.9967,cl
Gaia DR2 145293181643038208,66.580438,21.468749,20.921577,105.770451,-40.279174,,3.074,15.087,True,,True,0.9976,cl
Gaia DR2 3313778207594395392,66.819817,17.241716,21.743721,107.684737,-31.491815,40.370,2.210,12.144,True,True,True,0.9964,cl
Gaia DR2 3313751441358252160,66.579815,17.050479,21.378477,101.278746,-28.269916,,3.585,16.365,True,,True,0.8840,cl
Gaia DR2 3313842529024545664,65.854915,16.777151,20.434085,107.050930,-26.769562,,0.386,5.564,True,,True,0.9942,cl
Gaia DR2 3313947704182762240,66.093255,17.078840,19.592217,99.753418,-26.880896,38.538,0.600,6.839,True,True,True,0.9990,cl
Gaia DR2 3313759000500605056,66.251440,16.984791,18.282062,91.118654,-24.734592,39.192,1.236,9.968,True,True,True,0.9983,cl
Gaia DR2 3313978112552491136,66.024505,17.443990,21.669712,110.765821,-33.168233,,0.224,4.724,True,,True,0.9835,cl
Gaia DR2 3393284752392701312,74.935056,15.916605,22.398376,85.469734,-29.781427,41.719,0.601,6.627,True,True,True,0.9984,cl
Gaia DR2 147022541634235392,71.132172,23.940876,19.503057,86.242118,-48.781909,,2.905,14.230,True,,True,0.9958,cl
Gaia DR2 147118233505518976,72.972713,24.609885,20.916126,86.445223,-55.102857,,3.362,15.845,True,,True,0.9962,cl
Gaia DR2 147182172683187712,72.304510,24.802612,20.135476,84.681913,-53.132093,,1.306,9.227,True,,True,0.9975,cl
Gaia DR2 144512287869179136,66.971617,20.981341,18.868740,92.166315,-37.104048,,4.037,17.647,True,,,0.9956,cl
Gaia DR2 144377799556207488,68.405419,21.150652,22.832900,108.250664,-46.336968,40.475,1.498,10.199,True,True,True,0.9961,cl
Gaia DR2 3292227607891547264,69.776075,7.870986,20.080787,94.773164,-0.477529,,0.335,5.308,True,,True,0.9887,cl
Gaia DR2 3292367795624174720,70.430010,8.438084,23.663729,101.375653,-1.054746,,3.485,15.502,True,,True,0.9843,cl
Gaia DR2 3292367795624174592,70.429482,8.439251,23.527302,106.401118,-1.831045,,3.042,14.102,True,,True,0.9962,cl
Gaia DR2 3306443434245315200,69.291679,12.105463,19.532960,88.815709,-10.684800,,3.074,14.828,True,,True,0.9939,cl
Gaia DR2 3306634646189021440,68.966108,12.255506,19.745614,91.543398,-13.356662,,3.985,17.518,True,,,0.9979,cl
Gaia DR2 3306588707218380288,67.817447,12.200081,22.037052,106.956379,-13.801505,,2.994,14.404,True,,True,0.9980,cl
Gaia DR2 3306483944376792832,69.539886,12.510773,22.637379,104.911735,-13.488127,,0.172,4.188,True,,True,0.9878,cl
Gaia DR2 3306592418070112384,68.189623,12.066609,20.549995,96.952515,-14.186060,,2.753,13.764,True,,True,0.9968,cl
Gaia DR2 148867315986268672,65.483378,23.418057,23.090043,117.944138,-52.076730,38.738,2.389,12.458,True,True,True,0.9986,cl
Gaia DR2 148792171240741120,65.320639,23.197733,19.899670,103.708978,-45.450866,,3.099,15.250,True,,True,0.9903,cl
Gaia DR2 148946068508277888,64.545405,23.284490,18.515724,93.899766,-38.692942,,1.240,9.160,True,,True,0.9500,cl
Gaia DR2 149005270337201792,63.635207,23.574737,21.828243,119.949556,-48.151222,37.468,0.821,7.883,True,True,True,0.9989,cl
Gaia DR2 53942250914697472,62.151440,23.768425,21.045483,119.628573,-43.269385,36.046,1.092,9.190,True,True,True,0.9989,cl
Gaia DR2 53825771402706304,61.588116,23.424055,23.508905,135.200299,-47.029404,,2.627,13.124,True,,True,0.9973,cl
Gaia DR2 49005581144118784,64.742077,19.906544,21.261970,112.938371,-36.625179,38.490,0.907,8.415,True,True,True,0.9993,cl
Gaia DR2 49124190961270656,65.410243,20.302614,26.746874,136.193348,-46.964734,,3.188,14.774,True,,True,0.9975,cl
Gaia DR2 48977371798954368,64.763478,19.544170,23.204051,123.613494,-34.737934,,2.960,13.977,True,,True,0.9882,cl
Gaia DR2 3287450745264292864,66.405612,8.591356,22.770960,112.212425,0.586396,,3.781,15.970,True,,True,0.9877,cl
Gaia DR2 144833998098820992,69.681299,21.737121,22.876218,105.544517,-48.901722,,3.116,15.141,True,,True,0.9970,cl
Gaia DR2 47319961098840192,64.538057,17.416134,21.875115,113.212070,-27.984503,,3.003,14.729,True,,True,0.9949,cl
Gaia DR2 47019347749289216,61.415893,17.937594,21.830825,128.301370,-27.374945,36.572,1.055,9.030,True,True,True,0.9972,cl
Gaia DR2 47247938791363200,61.586456,19.027352,18.724927,107.635973,-28.134548,,3.109,14.524,True,,True,0.9968,cl
Gaia DR2 47109438983082496,60.721862,18.407180,21.776343,128.167477,-29.880782,,2.994,13.866,True,,True,0.9974,cl
Gaia DR2 47345009348203392,64.783877,17.524634,21.294385,113.001351,-28.053264,37.847,0.886,8.270,True,True,True,0.9989,cl
Gaia DR2 47068207297219584,61.510021,18.250761,25.468134,147.498573,-33.275221,37.263,2.219,11.894,True,True,True,0.9990,cl
Gaia DR2 3293176074109393152,71.905065,10.232968,18.959924,81.304999,-8.064289,,2.693,13.742,True,,True,0.9976,cl
Gaia DR2 3393305093357807744,75.014108,15.914667,23.008326,86.627746,-32.143704,,3.155,14.997,True,,True,0.9976,cl
Gaia DR2 3407257105639932032,75.313240,17.693859,23.241435,85.968883,-39.737407,,3.332,15.544,True,,True,0.9972,cl
Gaia DR2 3407395193133161728,75.230483,18.807226,23.060156,86.163295,-42.952175,,3.540,15.528,True,,True,0.9973,cl
Gaia DR2 66286704180780672,59.727797,25.219608,20.392166,120.574387,-44.757551,,2.429,13.010,True,,True,0.9981,cl
Gaia DR2 3282728853923029376,71.062050,5.732621,21.465016,93.533923,1.534843,,4.667,18.028,True,,,0.9358,cl
Gaia DR2 3294522907134516864,73.099778,10.719383,19.185577,79.145328,-9.190798,41.988,2.045,11.955,True,True,True,0.9986,cl
Gaia DR2 3405909374965722368,72.128055,16.388404,20.753513,86.621583,-30.420241,41.498,1.984,11.649,True,True,True,0.9987,cl
Gaia DR2 3404798597640071296,72.760528,14.971198,24.513081,96.514135,-23.866990,45.780,1.881,10.982,True,,,0.9375,cl
Gaia DR2 3404812685132622592,72.641299,15.083346,21.075046,85.040525,-20.204478,41.141,0.899,7.556,True,True,True,0.9588,cl
Gaia DR2 3405952363294872960,71.386044,16.598141,18.833526,79.542247,-27.988956,,3.231,15.319,True,,True,0.9915,cl
Gaia DR2 3405988677241799040,72.503350,16.411944,20.240856,84.040474,-27.116427,41.299,1.395,10.176,True,True,True,0.9994,cl
Gaia DR2 3406094750050845696,72.402782,17.032944,19.825490,81.406662,-30.289406,,3.055,14.786,True,,True,0.9973,cl
Gaia DR2 3311148828615843328,65.885208,14.670401,21.465177,109.351913,-17.980701,39.317,1.024,8.877,True,True,True,0.9985,cl
Gaia DR2 3311492803955469696,63.793878,14.398376,20.827642,114.712277,-18.344693,37.622,1.716,10.930,True,True,True,0.9971,cl
Gaia DR2 3311179340063437952,66.520062,15.041288,20.895478,101.399125,-22.626075,39.099,1.908,11.467,True,True,True,0.9942,cl
Gaia DR2 3311514210073309056,63.607356,14.624973,20.330806,107.813937,-14.015484,38.043,0.872,8.290,True,True,True,0.9582,cl
Gaia DR2 3311173120950799872,66.460664,15.002468,21.212554,106.640598,-22.826787,,3.030,14.779,True,,True,0.9977,cl
Gaia DR2 3311179340062227200,66.520370,15.040798,20.887250,101.229607,-25.691433,,,14.713,True,,,0.7345,cl
Gaia DR2 3311464182294287104,64.481996,14.546192,19.063232,101.319909,-16.298300,,2.715,13.772,True,,True,0.9979,cl
Gaia DR2 3311426420941869952,64.106499,14.171322,25.135412,134.391141,-20.622037,,2.888,13.935,True,,True,0.9979,cl
Gaia DR2 3311229745799686912,65.756772,15.228124,20.816820,107.569454,-19.538486,,3.079,15.172,True,,True,0.9956,cl
Gaia DR2 3311232425859274368,65.627655,15.220170,18.157901,94.027524,-16.936278,,2.511,13.466,True,,True,0.9965,cl
Gaia DR2 3311120722349948672,65.234097,14.859499,20.568792,109.782553,-21.210554,,3.150,15.158,True,,True,0.9928,cl
Gaia DR2 3406734906335151872,72.707751,18.141040,21.404431,88.756620,-35.443196,,3.586,16.393,True,,True,0.9976,cl
Gaia DR2 3406786445943961088,71.906946,18.258583,20.756083,84.653427,-38.326308,43.582,0.895,8.340,True,,,0.0016,cl
Gaia DR2 146160558879786624,66.333938,23.108487,18.697633,93.304081,-40.440489,38.597,2.030,12.040,True,True,True,0.9993,cl
Gaia DR2 146057617101593856,68.271399,23.554827,19.494935,95.595613,-47.409026,,3.240,14.943,True,,,0.9852,cl
Gaia DR2 149956519694104704,63.709754,24.376847,19.762510,105.923510,-44.475173,,3.214,15.743,True,,True,0.9980,cl
Gaia DR2 145664777917536512,66.031461,22.118679,21.845040,110.454661,-44.001520,38.249,1.584,10.499,True,True,True,0.9995,cl
Gaia DR2 145727729254950912,66.577434,22.813382,22.275491,109.347918,-47.131663,,0.385,4.148,True,,True,0.9963,cl
Gaia DR2 145674574739951872,66.342837,22.293680,21.487050,101.028500,-44.473167,,0.199,4.113,True,,True,0.9150,cl
Gaia DR2 145668974102570624,65.989722,22.181384,23.221019,114.806586,-48.740604,,2.853,13.845,True,,True,0.9927,cl
Gaia DR2 48455894049191424,63.624789,18.729886,21.001746,111.076242,-30.440047,,2.758,13.221,True,,True,0.9941,cl
Gaia DR2 48482454126911360,63.688913,19.063840,19.120796,103.281381,-28.295509,,3.027,14.995,True,,True,0.9980,cl
Gaia DR2 48509186003340416,62.776044,18.928968,19.731306,109.682796,-28.682527,,2.943,14.219,True,,True,0.9982,cl
Gaia DR2 45788547559850496,64.412782,16.947727,21.399071,112.781584,-25.278077,,0.969,8.098,True,,True,0.9971,cl
Gaia DR2 45980377978968064,62.370934,17.131681,19.940150,111.454172,-22.021459,,-0.158,15.378,True,,True,0.9958,cl
Gaia DR2 45968901826385024,62.046873,16.872961,24.916754,144.256460,-29.397073,37.251,1.806,10.819,True,True,True,0.9977,cl
Gaia DR2 45770783575075968,63.895678,16.762291,20.955075,110.655773,-23.763351,,2.741,13.999,True,,True,0.9941,cl
Gaia DR2 45789269114357632,64.384923,16.949612,22.965587,123.431470,-28.138973,,3.558,16.594,True,,,0.9974,cl
Gaia DR2 45845378567048320,64.006579,16.982968,21.604090,117.265033,-30.166995,,2.833,13.780,True,,True,0.9844,cl
Gaia DR2 3410640887035452928,68.171022,19.113337,19.038105,90.691521,-33.371995,39.805,1.324,10.120,True,True,True,0.9987,cl
Gaia DR2 3410639993682264960,68.158188,19.046531,23.174961,111.033733,-39.930236,,2.827,13.766,True,,True,0.9976,cl
Gaia DR2 145168558871003776,69.271716,22.857128,20.986047,95.668946,-46.248653,,3.937,17.347,True,,True,0.9976,cl
Gaia DR2 145218857232329472,69.158943,23.041757,22.459012,103.175961,-51.635486,,2.787,13.094,True,,True,0.9981,cl
Gaia DR2 3292741835736351616,72.267451,8.981257,23.356755,97.151575,-6.273825,,3.447,15.979,True,,True,0.9979,cl
Gaia DR2 3292663564251652608,70.217301,9.087584,22.460639,98.974664,-4.983453,,3.020,14.819,True,,True,0.9975,cl
Gaia DR2 144663157183364864,67.406342,21.668443,23.548000,112.148355,-46.536939,,2.625,13.027,True,,True,0.9956,cl
Gaia DR2 144534724778235392,66.698952,21.234723,23.150555,114.901764,-46.066663,38.792,1.681,10.681,True,True,True,0.9994,cl
Gaia DR2 3412131068887787776,74.069905,21.367030,18.925850,74.292279,-39.342444,,2.794,14.047,True,,True,0.9958,cl
Gaia DR2 3310348551653256448,65.750047,13.316201,18.763833,95.877334,-13.498248,,2.313,12.685,True,,True,0.9979,cl
Gaia DR2 3310478710637938560,64.535894,13.331094,20.754506,110.216067,-15.930818,,,14.082,True,,,0.9979,cl
Gaia DR2 3310478710637066752,64.536277,13.331261,20.801686,110.079690,-13.792351,,2.892,13.955,True,,True,0.9971,cl
Gaia DR2 3310178784482082816,64.676515,12.510640,20.783149,109.870042,-12.282923,,2.952,14.146,True,,True,0.9980,cl
Gaia DR2 3310131711641618816,70.154586,16.635638,20.300192,89.115149,-26.229630,,3.487,16.148,True,,True,0.9962,cl
Gaia DR2 49231668222673920,65.382354,21.039722,20.485602,104.884286,-36.052025,36.484,0.583,6.671,True,True,True,0.9859,cl
Gaia DR2 49157794785448192,65.679102,20.569987,22.251565,110.128181,-38.313875,,2.884,13.462,True,,,0.9868,cl
Gaia DR2 49341619383660288,63.886305,20.807522,22.681639,125.510165,-41.904232,,3.430,16.022,True,,True,0.9907,cl
Gaia DR2 49365087086285184,63.927325,20.819646,20.828951,109.210532,-35.623844,,0.874,7.635,True,,True,0.9924,cl
Gaia DR2 49341619384983936,63.886273,20.807286,23.202411,125.027683,-39.476518,,,16.101,True,,,0.9968,cl
Gaia DR2 49131681384221952,65.441624,20.395555,20.362849,104.020977,-33.295990,,4.215,17.965,True,,,0.9933,cl
Gaia DR2 49131681384221184,65.435355,20.402759,20.259484,103.127206,-33.505053,,3.917,17.269,True,,True,0.9940,cl
Gaia DR2 49324572659092992,64.236062,20.876569,21.444690,119.032094,-38.953533,,4.107,17.761,True,,,0.9843,cl
Gaia DR2 49407521363733632,64.690375,21.031579,23.370491,120.753073,-40.774894,,3.887,16.857,True,,True,0.9936,cl
Gaia DR2 147877549363243520,67.732875,24.837913,22.212559,106.423157,-55.279742,,3.058,14.698,True,,True,0.9981,cl
Gaia DR2 63395989328447232,55.946823,20.859947,22.088883,142.549597,-34.764944,,2.696,13.337,True,,True,0.9957,cl
Gaia DR2 53257461329357312,59.809805,22.043668,24.631610,148.483728,-43.928374,34.406,2.272,12.076,True,True,True,0.9728,cl
Gaia DR2 3406431406767566464,72.955280,17.273603,18.357212,76.676365,-30.088681,38.495,1.552,10.852,True,,True,0.0080,cl
Gaia DR2 3406417903390509056,73.091668,17.174060,21.914730,87.269363,-34.371242,,3.315,15.688,True,,True,0.9973,cl
Gaia DR2 3406284725043872256,71.812753,17.330305,22.765126,95.004613,-30.708001,,4.163,17.278,True,,,0.9859,cl
Gaia DR2 3406380176397016576,71.706470,17.748194,20.794651,86.674462,-32.397861,41.791,1.197,9.277,True,True,,0.9981,cl
Gaia DR2 52548241968465408,64.139976,21.907302,19.570775,104.830750,-38.403547,38.122,0.979,8.923,True,True,True,0.9990,cl
Gaia DR2 52640154268714496,62.656741,21.602503,20.659394,114.994723,-40.717189,,3.523,16.324,True,,True,0.9902,cl
Gaia DR2 49968306654050944,58.988852,18.432151,22.867299,136.693934,-30.892790,,2.570,13.017,True,,True,0.9960,cl
Gaia DR2 3295377880503113216,74.763379,12.262403,22.486434,86.127010,-18.406219,,3.193,15.075,True,,True,0.9973,cl
Gaia DR2 3295557581935254144,72.192018,11.385640,22.450253,91.900750,-14.029714,,3.934,16.275,True,,,0.9971,cl
Gaia DR2 3312882483575093760,67.796363,16.395766,20.229767,98.724880,-24.686772,,2.751,13.815,True,,True,0.9976,cl
Gaia DR2 3312960205303089664,67.482742,16.913916,22.821325,109.869035,-31.087505,39.383,2.197,11.971,True,True,True,0.9991,cl
Gaia DR2 3312709379213017728,66.900017,15.589089,20.924778,104.991798,-24.068642,39.394,0.700,7.274,True,True,True,0.9994,cl
Gaia DR2 3312904233289409152,67.251101,16.346218,21.373688,104.874901,-27.379623,,2.646,13.095,True,,True,0.9979,cl
Gaia DR2 3312951748510907648,67.491013,16.672719,21.896532,106.624699,-28.406646,40.139,1.029,8.853,True,True,True,0.9994,cl
Gaia DR2 3312849326426255616,67.640606,16.193904,22.035734,104.422282,-26.254033,,0.232,4.707,True,,True,0.9963,cl
Gaia DR2 3312908906213736320,66.920204,16.248611,18.753717,92.308762,-21.303307,,2.808,14.326,True,,True,0.9970,cl
Gaia DR2 3312842042162993536,67.219046,15.981476,22.208879,110.606466,-27.251316,39.725,1.905,11.246,True,True,True,0.9992,cl
Gaia DR2 3312744219987686144,67.166065,15.870787,20.835394,103.329920,-18.624976,,0.447,3.307,True,,,0.6413,cl
Gaia DR2 3312921378798754304,67.045810,16.470802,23.635456,114.433905,-31.933825,39.982,1.675,10.502,True,True,True,0.9981,cl
Gaia DR2 47485609397541632,65.665400,18.269184,23.976652,123.859798,-34.036202,39.656,2.256,12.087,True,True,True,0.9981,cl
Gaia DR2 47620265212420096,64.508169,18.256670,21.560796,114.708014,-32.214243,,0.851,7.355,True,,True,0.9976,cl
Gaia DR2 47541100375011968,65.384953,18.417445,20.642692,110.555263,-32.283911,38.459,0.592,6.684,True,True,True,0.9929,cl
Gaia DR2 45567511362945152,61.930545,16.518683,21.476408,122.399553,-24.995970,37.646,1.221,9.599,True,True,True,0.9993,cl
Gaia DR2 45367056650753280,61.567731,15.698036,21.025662,118.912048,-19.775651,37.545,0.762,7.693,True,True,True,0.9992,cl
Gaia DR2 45404199528067200,61.045401,15.806013,21.778776,126.974933,-19.684837,,3.606,16.304,True,,True,0.9959,cl
Gaia DR2 3412331901556818048,73.996126,21.666666,20.837816,77.282313,-44.659480,,4.125,18.766,True,,,0.9927,cl
Gaia DR2 3314150048683152896,67.871599,17.718523,22.306148,104.838505,-31.917875,,1.882,11.183,True,,True,0.9958,cl
Gaia DR2 3314024566918614528,65.734209,17.542395,19.063189,100.780240,-28.080121,,1.160,3.416,True,,True,0.9892,cl
Gaia DR2 3314063908819076352,66.354776,17.915214,21.316966,109.625626,-31.424241,38.485,1.605,10.608,True,True,True,0.9980,cl
Gaia DR2 3314232855652895104,68.099484,17.750594,23.261782,109.865120,-34.505922,,1.585,13.362,True,,True,0.9979,cl
Gaia DR2 3314079508140198528,66.071084,18.002788,21.403400,110.916245,-30.795506,39.444,1.258,9.645,True,True,True,0.9987,cl
Gaia DR2 3314212068010812032,67.376941,17.863027,21.274838,106.261416,-32.128701,39.680,0.611,6.780,True,True,True,0.9987,cl
Gaia DR2 3314137846679343872,68.033650,17.664348,20.953690,99.602801,-30.547174,,2.842,14.009,True,,True,0.9980,cl
Gaia DR2 3314213025787054592,67.382180,17.893041,21.839418,107.711902,-33.028502,39.483,0.991,8.731,True,True,True,0.9995,cl
Gaia DR2 3314109916508904064,67.201733,17.285346,21.431025,108.762489,-28.460478,39.032,0.774,7.686,True,True,True,0.9951,cl
Gaia DR2 153453550785049984,72.828913,25.942286,20.770479,85.632989,-57.746954,,3.625,15.614,True,,True,0.9970,cl
Gaia DR2 3411811317161811328,72.569869,20.625633,22.106701,89.284750,-44.244984,,2.684,13.155,True,,True,0.9978,cl
Gaia DR2 3409290995993067648,70.578814,17.693837,19.350721,86.356045,-30.258390,,2.730,13.782,True,,True,0.9975,cl
Gaia DR2 3287167277423046272,67.033731,7.945772,19.777681,98.782370,1.039156,,2.708,13.773,True,,True,0.9974,cl
Gaia DR2 3407113241415669120,75.886467,18.147728,19.916473,68.152720,-35.708533,,3.372,15.802,True,,True,0.9787,cl
Gaia DR2 3413082661841179520,71.851262,22.663325,19.336710,81.326451,-43.093403,,3.476,16.339,True,,True,0.9974,cl
Gaia DR2 3288876846205650816,71.538723,6.750072,22.468827,96.556664,2.299258,,3.100,13.589,True,,True,0.9979,cl
Gaia DR2 3299573475139651584,65.961787,9.205393,22.275842,114.213206,-5.387053,,2.450,11.814,True,,True,0.9973,cl
Gaia DR2 3294081521934473216,71.108053,11.146074,22.005976,98.814923,-14.880541,,0.351,5.311,True,,True,0.9740,cl
Gaia DR2 3294248609046258048,70.257650,10.994398,20.247098,91.354393,-10.642604,,-0.439,13.864,True,,True,0.9979,cl
Gaia DR2 65502206932420224,59.861500,23.385257,22.408217,133.205785,-43.932419,,3.063,14.677,True,,True,0.9982,cl
Gaia DR2 50327297200978176,60.913226,19.454869,20.816803,121.844142,-33.264336,35.721,1.279,9.775,True,True,True,0.9945,cl
Gaia DR2 50298125783225088,61.357518,19.442011,21.143501,122.063801,-32.656174,37.573,1.671,10.834,True,True,True,0.9977,cl
Gaia DR2 50248991357476736,61.053855,18.995614,18.721316,108.762734,-26.136857,,3.068,15.070,True,,True,0.9980,cl
Gaia DR2 50427387118457984,60.065499,19.410004,20.800347,124.136268,-33.322952,,3.006,14.704,True,,True,0.9793,cl
Gaia DR2 50327361624037120,60.912377,19.455841,20.704906,123.212115,-26.903886,,2.846,14.796,True,,,0.9064,cl
Gaia DR2 3410787568757738752,68.967159,19.795699,21.384128,94.672414,-39.177613,,2.956,13.833,True,,,0.9764,cl
Gaia DR2 3410944730200538496,70.258578,19.909219,24.518484,107.214211,-44.407595,,3.683,16.210,True,,True,0.9971,cl
Gaia DR2 3410856112139584000,68.806948,20.133488,21.947550,101.278644,-42.771047,,4.108,17.765,True,,,0.9934,cl
Gaia DR2 3308433069254919424,70.552256,14.147504,20.046623,87.570559,-21.285563,,3.061,15.037,True,,True,0.9964,cl
Gaia DR2 3308470968047333120,71.816044,13.557269,20.339670,85.940373,-17.464531,,3.167,16.178,True,,,0.9974,cl
Gaia DR2 3308470968047333248,71.816163,13.556657,20.190470,88.554513,-17.839802,,3.393,16.146,True,,True,0.9889,cl
Gaia DR2 3308428877366857728,70.366334,14.076020,20.320973,95.715296,-23.967128,,2.462,12.337,True,,,0.8985,cl
Gaia DR2 3308501926171656832,72.294388,13.811348,22.051457,88.600834,-22.524065,,2.991,14.307,True,,True,0.9931,cl
Gaia DR2 51497418090942720,59.559562,21.050990,21.562613,129.822393,-32.935585,,3.655,15.830,True,,True,0.9935,cl
Gaia DR2 51534045572176896,58.087245,20.477959,23.765003,147.948116,-36.282530,,3.707,16.501,True,,True,0.9977,cl
Gaia DR2 3306922958753764992,66.942461,11.736365,22.022579,110.084892,-12.426957,39.093,0.725,7.357,True,True,True,0.9976,cl
Gaia DR2 3307131900322333312,65.332828,12.043857,21.059142,109.289241,-10.666383,,3.299,14.701,True,,True,0.9974,cl
Gaia DR2 3306722607119077120,68.437782,12.711148,21.140034,99.021937,-14.313805,,-0.315,14.262,True,,True,0.9972,cl
Gaia DR2 3306856541379219456,65.607554,11.305665,23.899322,122.670125,-13.589714,40.301,1.445,9.353,True,True,True,0.9969,cl
Gaia DR2 3303530209469039616,61.852656,10.740582,21.312617,119.515276,-7.955210,,3.500,16.240,True,,True,0.9963,cl
Gaia DR2 3303984513928122752,63.208650,11.246195,24.725087,138.473384,-10.594366,,3.360,15.497,True,,True,0.9958,cl
Gaia DR2 3407518510233429248,75.779867,19.017831,18.749379,67.093530,-34.249783,42.637,1.746,11.212,True,True,True,0.9991,cl
Gaia DR2 3309420014084185600,68.469618,14.850765,21.990076,101.790852,-25.502096,,3.043,15.225,True,,True,0.9908,cl
Gaia DR2 3405865089559635968,71.522097,15.889884,18.169030,76.702465,-25.358287,,3.107,15.115,True,,True,0.9894,cl
Gaia DR2 3309336867813205760,68.522551,14.217479,18.243874,85.464111,-16.922527,40.954,1.842,11.633,True,True,True,0.9986,cl
Gaia DR2 3309419984020071552,68.462616,14.844323,22.670279,101.538115,-24.090446,,0.340,4.545,True,,True,0.9911,cl
Gaia DR2 3309611539560293632,70.438589,14.899407,21.850521,98.291572,-22.577354,,3.443,19.564,True,,,0.9939,cl
Gaia DR2 3306247446297683072,69.311081,11.324067,19.275727,90.748256,-10.507413,,2.920,14.675,True,,True,0.9968,cl
Gaia DR2 3305860933600191872,67.816172,10.704238,21.745955,103.018496,-10.891096,,2.983,13.631,True,,True,0.9944,cl
Gaia DR2 3305871825637254912,67.738666,10.751720,21.515548,103.098189,-10.911629,40.214,0.631,6.905,True,True,True,0.9991,cl
Gaia DR2 3305860933598991104,67.815481,10.703332,21.284622,105.346838,-10.376262,,4.062,17.622,True,,,0.9948,cl
Gaia DR2 3305881652522411520,67.832015,10.923735,23.068257,114.729740,-9.453619,,3.190,14.884,True,,True,0.9900,cl
Gaia DR2 3306016372760404992,66.183848,10.771999,20.458480,102.777530,-10.220719,40.546,2.463,12.990,True,True,True,0.9960,cl
Gaia DR2 149476479789791488,65.471747,24.240292,20.441612,105.635908,-45.373730,,2.958,13.665,True,,True,0.9966,cl
Gaia DR2 149543000243089024,65.253162,24.518614,20.308341,106.216113,-48.870803,,2.697,13.586,True,,True,0.9967,cl
Gaia DR2 149327461604162688,66.763574,24.104171,21.236921,104.774984,-47.907818,,3.054,14.621,True,,True,0.9968,cl
Gaia DR2 3295883999449691264,70.370291,12.009283,21.173985,95.027854,-13.956320,41.413,2.151,12.023,True,True,True,0.9994,cl
Gaia DR2 3295878703753707136,70.519310,11.920420,19.003341,85.444863,-10.929081,41.463,2.220,12.467,True,True,True,0.9986,cl
Gaia DR2 3296045077903829888,71.720772,12.883774,20.619609,88.954553,-18.574660,,2.803,13.831,True,,True,0.9958,cl
Gaia DR2 147232651433766528,70.853583,24.296448,20.447163,91.402588,-52.222350,,2.534,12.921,True,,True,0.9950,cl
Gaia DR2 147258180719392512,71.688077,24.610906,23.912250,99.895152,-62.424815,,3.939,16.848,True,,True,0.9979,cl
Gaia DR2 3412605297699792512,71.787678,20.882097,23.642868,98.421722,-50.096112,40.591,1.257,9.477,True,True,True,0.9991,cl
Gaia DR2 3411031385460853248,70.626663,20.453012,20.437389,89.318564,-37.719415,,2.548,12.155,True,,True,0.9965,cl
Gaia DR2 3411128795318922496,70.744069,20.604669,19.458136,82.271058,-38.606035,,2.692,13.791,True,,True,0.9906,cl
Gaia DR2 3285426613077584384,68.020521,5.410075,23.008994,112.504885,7.577889,41.469,0.568,6.251,True,True,True,0.9963,cl
Gaia DR2 147469115153030528,71.982503,25.579526,19.637613,81.905893,-53.949103,,2.729,13.517,True,,True,0.9982,cl
Gaia DR2 48203487411427456,65.054550,19.233326,21.599156,114.520733,-35.478271,38.362,0.721,7.312,True,True,True,0.9992,cl
Gaia DR2 48190739948429184,65.457141,19.485559,25.196275,134.715676,-38.415805,,4.200,16.667,True,,,0.9220,cl
Gaia DR2 48061409893621248,67.155538,19.740525,20.627049,102.978638,-38.201521,40.229,0.908,8.430,True,True,True,0.9924,cl
Gaia DR2 46975436002187136,62.677063,18.423121,21.207648,121.364721,-30.928666,37.835,0.566,6.487,True,True,True,0.9955,cl
Gaia DR2 3310615565476268032,65.220142,13.864373,21.051810,106.975096,-12.701142,,0.601,6.033,True,,True,0.7847,cl
Gaia DR2 3311038666998173184,65.849730,14.427853,20.296549,104.256253,-22.864896,,2.937,13.577,True,,,0.9475,cl
Gaia DR2 3310903740601986432,66.946427,14.417667,20.246468,100.486788,-19.207003,39.592,1.099,9.212,True,True,True,0.9996,cl
Gaia DR2 3310702770492165120,64.834498,14.316350,20.752887,107.992513,-17.785889,38.446,2.093,11.991,True,True,True,0.9991,cl
Gaia DR2 3310814886318365568,66.131862,13.928552,22.005999,113.052550,-18.154504,,3.109,15.115,True,,True,0.9973,cl
Gaia DR2 3310820624394671488,65.977232,14.052022,23.138229,115.595490,-19.072415,39.545,1.578,10.362,True,True,True,0.9988,cl
Gaia DR2 3311000119668435200,65.515164,14.077106,21.852848,113.756224,-21.598938,,0.419,5.630,True,,True,0.9935,cl
Gaia DR2 3310640648085373824,64.449209,13.661707,21.074309,109.253101,-16.849554,38.050,2.085,11.770,True,True,True,0.9971,cl
Gaia DR2 3310569798304869888,64.696501,13.366234,21.675284,116.324915,-17.437465,38.876,1.883,11.270,True,True,True,0.9988,cl
Gaia DR2 3311024789960504576,65.395442,14.409707,20.519879,104.130938,-19.511894,39.025,0.553,6.482,True,True,True,0.9988,cl
Gaia DR2 3310634944368705664,64.990948,14.035122,21.974755,115.384528,-19.299417,,0.388,5.497,True,,True,0.9978,cl
Gaia DR2 3310857011357831936,66.850873,14.118575,22.288510,108.476255,-18.050747,,2.968,14.492,True,,True,0.9928,cl
Gaia DR2 3311102820926310784,65.396680,14.695157,20.289819,106.598033,-19.838524,,2.883,14.314,True,,True,0.9973,cl
Gaia DR2 3409827214070099840,72.146215,18.728908,20.503942,86.808538,-34.605059,,3.082,14.742,True,,True,0.9974,cl
Gaia DR2 3409867964719693824,71.563934,18.774634,22.936827,97.944770,-44.363476,,3.134,14.276,True,,,0.9215,cl
Gaia DR2 3409968703177094656,72.679139,19.304045,20.869361,85.189465,-40.231571,,3.247,15.481,True,,True,0.9951,cl
Gaia DR2 3409875592581586944,71.540630,18.957608,20.472220,85.846662,-37.520477,,4.037,17.696,True,,,0.9939,cl
Gaia DR2 3409855590918757760,71.986963,19.024555,18.273422,80.258305,-34.995774,,2.732,13.188,True,,True,0.8582,cl
Gaia DR2 3409959567782077184,72.368334,19.277222,20.081631,82.451715,-37.005066,,3.099,15.094,True,,True,0.9978,cl
Gaia DR2 3409855590918086400,71.986337,19.023761,18.563404,73.612809,-30.871241,45.075,2.235,12.553,True,,True,0.7519,cl
Gaia DR2 3392546632197477248,75.556378,14.710118,21.595769,72.929837,-25.271056,,3.888,18.931,True,,,0.9636,cl
Gaia DR2 3392664627834274688,74.491145,14.451901,20.733844,78.785169,-24.471658,,2.939,14.398,True,,True,0.9974,cl
Gaia DR2 3419656057748048512,73.954774,24.362492,19.408744,74.345062,-50.119680,,2.680,13.760,True,,True,0.9978,cl
Gaia DR2 3406823245223942528,72.265079,18.641079,21.866688,89.201167,-39.093457,41.625,1.004,8.747,True,True,True,0.9986,cl
Gaia DR2 3406943091991364608,73.098408,18.996756,19.673985,79.128360,-35.218230,41.426,1.281,9.932,True,True,True,0.9996,cl
Gaia DR2 3309956850635519488,69.022374,15.683901,19.912606,95.388363,-24.196956,40.619,1.035,9.134,True,True,True,0.9979,cl
Gaia DR2 3309978501567767808,69.615951,16.002913,20.917259,98.490310,-25.424928,,3.755,17.050,True,,True,0.9918,cl
Gaia DR2 3309918646903563264,69.744120,15.661351,20.894464,93.360009,-23.239213,,3.663,16.751,True,,True,0.9957,cl
Gaia DR2 3309974344039455488,69.544416,15.821387,20.999697,97.234801,-26.592902,,2.923,14.415,True,,True,0.9972,cl
Gaia DR2 3308269757418376576,68.952562,13.287969,20.309148,94.689309,-18.519436,,2.733,13.636,True,,True,0.9966,cl
Gaia DR2 3308127405023027328,70.374083,13.221127,22.646572,99.180707,-18.648490,40.398,1.904,10.489,True,True,True,0.9987,cl
Gaia DR2 3308403897837092992,70.099915,13.979322,21.732094,95.276130,-20.687114,,-0.196,14.932,True,,True,0.9964,cl
Gaia DR2 146989143968434688,71.791075,24.019819,21.669108,92.104880,-52.644459,39.299,1.969,11.506,True,True,True,0.9972,cl
Gaia DR2 3299441950357981696,64.732964,9.396310,22.199630,114.718777,-3.258657,,3.215,14.753,True,,True,0.9952,cl
Gaia DR2 3300934223858467072,63.643611,10.701363,22.293156,119.708063,-5.774620,38.665,0.672,6.966,True,True,True,0.9988,cl
Gaia DR2 46458115782368384,59.813188,16.664311,23.876065,141.052294,-26.515975,,3.006,14.344,True,,True,0.9978,cl
Gaia DR2 3313541056680391296,65.929501,15.880807,22.320680,114.734052,-25.991054,,2.688,13.575,True,,True,0.9979,cl
Gaia DR2 3313665885609887744,66.777161,16.430095,21.697254,107.980243,-25.086337,,3.673,16.562,True,,True,0.9967,cl
Gaia DR2 3313665885609887616,66.777875,16.429584,21.961502,108.993006,-26.294644,,3.782,16.634,True,,True,0.9978,cl
Gaia DR2 3313689422030650496,66.667657,16.746777,21.765215,107.635276,-31.431384,38.402,0.830,7.941,True,True,True,0.9632,cl
Gaia DR2 3313714023603261568,67.164671,16.969910,20.895194,102.691862,-26.885323,,-0.375,14.075,True,,True,0.9980,cl
Gaia DR2 3313606340183243136,65.982587,16.354081,22.227228,114.411548,-27.715265,,-0.286,14.347,True,,True,0.9975,cl
Gaia DR2 3313579505227558528,66.319347,16.302237,21.110094,108.385520,-25.936600,,3.064,15.028,True,,True,0.9968,cl
Gaia DR2 3313662896312488192,66.118535,16.886057,21.665692,112.134776,-25.507437,37.705,0.780,7.656,True,True,True,0.7795,cl
Gaia DR2 3313653894061044224,65.996894,16.721469,21.710198,108.941037,-24.505147,39.107,2.050,11.728,True,True,True,0.9973,cl
Gaia DR2 3305524242524308352,61.644801,13.549050,20.036022,108.947275,-17.172501,36.433,2.278,12.441,True,True,,0.5589,cl
Gaia DR2 3288018093264886016,72.467498,6.109359,22.917219,94.724861,2.852543,,2.802,13.425,True,,True,0.9968,cl
Gaia DR2 3392323607430380416,77.064550,15.377222,20.024513,69.907841,-23.987296,,3.165,15.261,True,,True,0.9906,cl
Gaia DR2 3391410909700425600,76.792181,13.269706,19.619187,68.572696,-17.808478,,3.161,14.930,True,,True,0.9970,cl
Gaia DR2 3313207698500079360,69.631884,17.040559,22.788744,105.981131,-31.205683,,2.810,13.642,True,,True,0.9958,cl
Gaia DR2 3313173957237081984,69.384457,16.758570,20.940134,98.728379,-29.636706,,3.194,14.529,True,,True,0.9940,cl
Gaia DR2 3313285110990793472,68.486787,16.868941,21.379360,101.611279,-28.327731,,2.763,13.767,True,,True,0.9980,cl
Gaia DR2 3313070293905997824,69.000751,16.540674,19.126738,97.046816,-23.890458,44.786,1.605,10.292,True,,,0.0009,cl
Gaia DR2 3313259169388356608,68.408637,16.762390,20.557698,97.960065,-25.505272,40.270,1.064,9.153,True,True,True,0.9991,cl
Gaia DR2 45293526808851200,62.865720,15.992068,21.038998,117.525237,-19.601639,,2.827,13.798,True,,True,0.9905,cl
Gaia DR2 45142206521351552,61.925503,15.162689,22.730791,128.035250,-23.513864,37.932,0.504,5.971,True,True,True,0.9983,cl
Gaia DR2 45198178534988672,62.490383,15.416887,21.350773,118.591748,-21.995628,,3.135,14.608,True,,True,0.9975,cl
Gaia DR2 3405220088550711808,72.702638,16.210338,19.803720,83.308317,-26.249660,33.134,0.656,7.152,True,,True,0.9950,cl
Gaia DR2 3405338148611960448,74.659360,16.222269,20.104048,78.491964,-29.072161,,3.367,15.321,True,,True,0.9943,cl
Gaia DR2 3410505784542875008,69.728426,19.182070,19.955502,92.717692,-34.546676,,2.509,12.913,True,,True,0.9961,cl
Gaia DR2 3410390468964390400,69.162760,18.615585,23.747959,107.160001,-39.280699,,2.325,12.315,True,,True,0.9963,cl
Gaia DR2 3410529355323453312,70.053409,19.285924,22.214224,98.946428,-40.163542,,2.373,12.564,True,,True,0.9976,cl
Gaia DR2 3410453484725565312,68.425153,19.013889,20.922138,100.313714,-33.807922,40.166,1.456,10.269,True,True,True,0.9987,cl
Gaia DR2 3410439745127430016,68.428911,18.766260,24.125952,114.804819,-41.277188,,2.956,13.984,True,,True,0.9969,cl
Gaia DR2 145919658456448128,67.659578,22.907821,19.633635,90.279542,-43.730947,,2.408,11.918,True,,True,0.9229,cl
Gaia DR2 145830533592284288,67.502589,22.374852,24.709904,117.779650,-55.077383,,3.699,16.168,True,,True,0.9932,cl
Gaia DR2 145784835140102016,66.326266,23.060630,20.515629,106.094660,-44.042091,,2.484,12.971,True,,True,0.9932,cl
Gaia DR2 3312602348628348032,68.634498,15.827469,19.112002,90.364029,-20.512411,40.004,1.092,9.407,True,True,True,0.9987,cl
Gaia DR2 3312440445540818304,67.818650,15.003226,21.117964,101.250323,-20.108976,,3.520,16.117,True,,True,0.9954,cl
Gaia DR2 3312406429399957760,67.678025,14.661433,24.468203,120.489709,-23.755014,,3.285,15.223,True,,True,0.9965,cl
Gaia DR2 3312644885984344704,68.248163,15.818858,21.289864,100.385872,-25.531131,40.668,0.912,8.469,True,True,True,0.9990,cl
Gaia DR2 3312348872541805184,64.227466,16.356810,21.006383,114.970797,-25.655482,,2.563,13.208,True,,True,0.9926,cl
Gaia DR2 3312520946111619072,67.301922,15.273807,21.332343,103.438012,-22.139758,,1.965,11.552,True,,True,0.9975,cl
Gaia DR2 3312613000147191808,67.937315,15.629246,21.885415,103.706770,-23.647992,39.683,1.920,11.263,True,True,True,0.9989,cl
Gaia DR2 3312381071912436864,64.479719,16.544386,22.482966,116.346948,-26.574487,,2.688,12.964,True,,True,0.9948,cl
Gaia DR2 3312628358950130176,67.662501,15.691773,21.355786,103.427489,-24.494771,,0.322,5.410,True,,True,0.9981,cl
Gaia DR2 3312564037520033792,67.969105,15.499377,21.836692,105.240385,-24.294895,40.443,1.579,10.498,True,True,True,0.9994,cl
Gaia DR2 3312575685471393664,68.647576,15.504508,21.576474,100.866627,-26.860635,40.262,0.793,7.773,True,True,True,0.9992,cl
Gaia DR2 3307198077178624128,66.064528,12.247237,19.618748,99.629378,-12.690243,,2.950,14.697,True,,True,0.9978,cl
Gaia DR2 3307489031146701696,68.363019,13.045389,23.177751,110.321708,-21.468773,40.272,2.340,12.263,True,True,True,0.9963,cl
Gaia DR2 3307528033746225664,68.444797,13.251809,21.693702,102.761031,-17.744230,,0.581,6.501,True,,True,0.9982,cl
Gaia DR2 3307504222447587584,68.107355,13.113153,21.374165,103.905355,-18.477545,,1.688,10.509,True,,True,0.9957,cl
Gaia DR2 3307516660672931584,68.773667,13.173596,21.339723,100.552772,-16.745016,,2.871,13.729,True,,True,0.9980,cl
Gaia DR2 3307355272981718272,67.318109,12.360287,21.039451,103.812533,-11.997056,,2.756,13.474,True,,True,0.9964,cl
Gaia DR2 3307342353720064384,67.739402,12.303706,24.647497,117.358650,-19.215506,,2.661,12.841,True,,True,0.9926,cl
Gaia DR2 3307371215900262784,67.803055,12.477268,20.481938,96.216239,-12.667869,,3.172,15.410,True,,True,0.9919,cl
Gaia DR2 39305036729495936,60.926002,14.991222,24.052710,141.189959,-24.069823,,-0.127,15.039,True,,True,0.9925,cl
Gaia DR2 47803952373768960,64.015443,18.859080,20.961267,113.003617,-27.933862,,2.510,13.000,True,,True,0.9796,cl
Gaia DR2 47729215646206080,64.461486,18.475058,21.407939,113.021725,-30.317724,,2.698,12.716,True,,True,0.9977,cl
Gaia DR2 47804394753757056,64.055216,18.884367,21.924449,120.583773,-32.210407,38.401,1.852,11.196,True,True,True,0.9972,cl
Gaia DR2 47813500084423296,64.355313,19.029780,20.895614,112.750377,-29.957522,38.029,1.480,10.349,True,True,True,0.9984,cl
Gaia DR2 47715063730746880,64.641565,18.364588,21.852026,116.595912,-31.196988,,3.026,14.620,True,,True,0.9976,cl
Gaia DR2 47917816253918720,66.311122,18.973460,18.886475,97.980164,-28.353320,39.594,2.052,11.949,True,True,True,0.9933,cl
Gaia DR2 47760521664503296,65.115590,18.897060,19.758943,104.388200,-32.427713,,2.789,14.012,True,,True,0.9940,cl
Gaia DR2 47751828650825856,65.058875,18.701972,20.684034,104.729264,-31.902323,,3.989,17.412,True,,True,0.9912,cl
Gaia DR2 47965443143743488,66.238498,19.041859,21.533655,103.535046,-34.485746,,0.524,5.868,True,,True,0.9597,cl
Gaia DR2 47982794811614080,66.087761,19.180620,21.211968,107.193961,-37.800348,,3.054,15.161,True,,True,0.9806,cl
Gaia DR2 3307650109600736000,67.209475,13.047538,20.588748,103.865838,-15.423357,,0.276,4.951,True,,True,0.9951,cl
Gaia DR2 3307843524864280192,67.093876,13.822679,20.506632,104.740577,-19.704943,,3.173,14.918,True,,True,0.9781,cl
Gaia DR2 3307645131734449408,66.726889,13.138105,20.779336,104.479520,-16.584126,39.823,1.390,10.084,True,True,True,0.9994,cl
Gaia DR2 3307992336891315968,69.962838,12.728409,22.889639,102.514484,-16.181899,41.409,1.291,9.659,True,True,True,0.9991,cl
Gaia DR2 3307717596422556928,66.465726,13.502587,22.719248,113.298543,-19.148897,,2.794,13.939,True,,True,0.9978,cl
Gaia DR2 3307782570688378496,67.656151,13.724319,21.347035,106.871022,-19.354278,,0.360,5.326,True,,True,0.9910,cl
Gaia DR2 3307844864893938304,67.018927,13.867857,20.761289,102.177490,-19.142164,40.379,1.000,8.831,True,True,True,0.9987,cl
Gaia DR2 3289809060267929856,73.487933,9.266323,24.977158,95.815439,-5.860199,,3.095,14.495,True,,True,0.9926,cl
Gaia DR2 3289865341519273088,72.988999,9.281362,24.219912,98.854814,-8.807931,,3.271,15.242,True,,True,0.9969,cl
Gaia DR2 3295209414705918080,75.407259,12.416317,19.433425,71.981087,-15.940239,,1.909,10.891,True,,True,0.9980,cl
Gaia DR2 3300725905060807936,65.625632,10.434598,20.879693,108.037296,-5.908809,39.462,2.072,11.838,True,True,True,0.9991,cl
Gaia DR2 3314597408180024960,66.997160,18.758954,19.039817,94.620347,-27.963988,,2.707,12.959,True,,True,0.9955,cl
Gaia DR2 3314581984953794816,67.254737,18.673545,23.136755,113.615595,-35.994927,,2.398,12.274,True,,True,0.9981,cl
Gaia DR2 3291734202048545792,76.475694,10.580749,23.362687,79.555849,-11.381762,,2.724,13.821,True,,True,0.9961,cl
Gaia DR2 3300059394856687488,63.950846,8.966107,24.771801,131.850031,-3.002886,,2.822,13.624,True,,True,0.9975,cl
Gaia DR2 43538293935879680,58.777754,16.998372,24.399475,147.818348,-24.483924,36.403,1.069,8.735,True,True,True,0.9986,cl
Gaia DR2 43615122310787840,58.292507,17.326959,23.089685,143.789942,-29.560187,,0.476,5.868,True,,True,0.9712,cl
Gaia DR2 43789772861265792,57.604602,17.246412,20.956882,127.457776,-22.477412,,1.087,9.200,True,,True,0.9888,cl
Gaia DR2 3405082374719674240,72.248687,15.604739,20.816994,90.051956,-22.678879,,3.114,14.182,True,,,0.9015,cl
Gaia DR2 3405113740864365440,72.384242,15.888633,20.586951,86.730390,-25.497716,41.368,0.737,7.583,True,True,True,0.9992,cl
Gaia DR2 3409550652537334656,70.118312,18.087605,25.500263,113.173487,-40.977644,,2.928,13.679,True,,True,0.9980,cl
Gaia DR2 3409480318150949248,71.182760,18.408084,21.086889,94.201634,-33.289076,,2.985,13.646,True,,,0.9865,cl
Gaia DR2 3409548556593300480,69.937858,18.094697,22.580500,102.901027,-34.270312,,3.614,16.227,True,,True,0.9970,cl
Gaia DR2 3408317000489415296,74.865355,19.343594,21.328401,79.462998,-41.150760,,2.916,14.268,True,,True,0.9978,cl
Gaia DR2 3408504261063819520,73.684200,19.680725,21.979965,88.410478,-40.387387,,2.490,12.843,True,,True,0.9944,cl
Gaia DR2 148183866430358016,70.038922,25.592127,22.615337,99.053994,-61.289383,35.033,1.598,10.089,True,,True,0.9967,cl
Gaia DR2 148184656704340352,70.028719,25.612409,23.403344,105.172424,-62.959921,,2.584,13.145,True,,True,0.9982,cl
Gaia DR2 3304412601908736512,63.614067,12.435258,21.130521,114.795353,-13.082494,38.319,0.806,7.878,True,True,True,0.9995,cl
Gaia DR2 3304478125929665152,62.777381,12.796658,23.041428,132.293876,-13.270042,,3.835,16.541,True,,True,0.9769,cl
Gaia DR2 3304337251002413952,62.111640,12.191799,21.531759,119.433261,-10.943106,37.569,1.651,10.703,True,True,True,0.9988,cl
Gaia DR2 3304096595394580608,64.045780,11.533702,21.998517,116.761810,-11.903472,,3.386,15.855,True,,True,0.9962,cl
Gaia DR2 3311906770084019712,64.367727,14.900986,20.192265,105.940698,-17.240425,,2.596,13.276,True,,True,0.9940,cl
Gaia DR2 3311804515502788352,63.273935,15.247703,22.215303,122.148475,-18.337086,,2.955,14.382,True,,True,0.9870,cl
Gaia DR2 3311934086075988864,64.465597,15.227066,21.003984,109.707268,-21.654758,,2.886,14.246,True,,True,0.9967,cl
Gaia DR2 3311785239689504512,62.811403,15.086267,22.281726,123.279991,-24.864564,,4.063,17.149,True,,True,0.9793,cl
Gaia DR2 3311883817778820480,65.151777,15.095362,21.339083,109.037893,-21.307274,,0.308,5.180,True,,True,0.9965,cl
Gaia DR2 3291495436226226688,74.832937,10.385968,22.012153,83.582283,-10.471600,42.918,2.449,12.811,True,True,True,0.9992,cl
Gaia DR2 3291312951656888320,73.657826,9.409054,21.713682,82.822058,-8.331648,,3.034,14.657,True,,True,0.9912,cl
Gaia DR2 3388751431591386240,77.735935,13.121932,22.316313,71.780256,-20.883722,,2.950,13.874,True,,True,0.9972,cl
Gaia DR2 151312419393052032,67.296277,26.246516,20.930918,103.186450,-55.555452,,2.142,12.065,True,,True,0.9980,cl
Gaia DR2 151374477375986176,67.401463,26.572953,20.271670,98.033896,-55.097796,,2.994,14.619,True,,True,0.9981,cl
Gaia DR2 146687018788948224,69.988408,23.137644,23.068517,101.548278,-55.502049,39.788,1.740,10.750,True,True,True,0.9985,cl
Gaia DR2 146677879098433152,69.714211,23.149740,22.845324,105.529219,-54.442099,39.081,0.741,7.367,True,True,True,0.9979,cl
Gaia DR2 146740207663868032,69.121912,23.340628,22.331192,98.502611,-49.713516,,0.531,5.903,True,,True,0.9593,cl
Gaia DR2 146727391481452544,69.242650,23.277164,20.532385,91.404318,-44.787026,,3.761,17.236,True,,True,0.9849,cl
Gaia DR2 146717014840345216,69.936385,23.532602,19.208826,87.590718,-45.429643,,3.221,15.702,True,,True,0.9977,cl
Gaia DR2 146712303261194624,70.046248,23.420445,19.976854,89.506217,-45.840465,,3.804,17.116,True,,True,0.9975,cl
Gaia DR2 146592838746224384,70.717757,23.339393,18.379048,80.516213,-43.719738,,2.717,13.761,True,,True,0.9981,cl
Gaia DR2 44052178182130816,55.519163,16.421655,23.380591,153.499144,-24.220706,,3.156,14.873,True,,True,0.9899,cl
Gaia DR2 3391728565481255040,75.400528,13.932916,23.388528,86.272669,-22.052682,43.565,1.746,10.745,True,True,True,0.9960,cl
Gaia DR2 150982364040857472,67.447340,25.488320,20.826241,98.044647,-52.224647,,4.401,18.287,True,,,0.9948,cl
Gaia DR2 3301997524618877568,59.793020,9.283941,23.715666,142.526686,-0.290118,,3.504,15.960,True,,True,0.9967,cl
Gaia DR2 53725750202606208,62.167864,23.557132,21.699086,123.323661,-42.067261,37.754,2.437,12.559,True,True,True,0.9878,cl
Gaia DR2 144171233106399104,67.815881,20.133000,21.618673,106.435908,-39.324500,39.765,0.911,8.394,True,True,True,0.9988,cl
Gaia DR2 3410154456217987584,70.712631,19.487012,20.597709,88.884634,-36.306646,,2.713,13.734,True,,True,0.9974,cl
Gaia DR2 3410118477275889024,71.511719,19.468174,20.380766,85.414152,-35.475322,,3.720,16.833,True,,True,0.9964,cl
Gaia DR2 3410076150374417408,71.028302,19.035349,20.276941,88.806216,-34.382420,,3.211,15.575,True,,True,0.9977,cl
Gaia DR2 38354680725946240,58.756584,12.485542,21.721823,131.227555,-10.229084,36.316,1.296,9.766,True,True,True,0.9994,cl
Gaia DR2 38329666836450304,59.560424,12.627971,21.946148,129.435447,-12.309865,,3.215,15.111,True,,True,0.9962,cl
Gaia DR2 40470720915966208,58.722353,16.315524,22.731167,134.275204,-22.675897,,2.851,12.957,True,,,0.9849,cl
Gaia DR2 3312025001943976064,65.802518,15.712787,21.580927,112.246334,-21.587035,,2.995,14.345,True,,True,0.9921,cl
Gaia DR2 3312052249216467328,64.948869,15.627541,22.623420,113.157971,-25.269867,,1.222,3.290,True,,True,0.9803,cl
Gaia DR2 3312281634829711488,64.554609,16.098027,20.734180,106.803856,-23.849648,,3.073,14.774,True,,True,0.9921,cl
Gaia DR2 3312281669189449472,64.580831,16.088231,22.135349,119.014263,-23.332981,38.638,1.154,9.287,True,True,True,0.9986,cl
Gaia DR2 3312197934506930944,63.890905,15.706167,21.941416,120.333918,-23.346712,38.491,1.575,10.432,True,True,True,0.9988,cl
Gaia DR2 3312025586058376704,65.855895,15.763009,24.086945,125.236052,-26.825382,38.423,1.495,10.019,True,True,True,0.9976,cl
Gaia DR2 3312136499294830848,63.943368,15.400603,21.315728,115.658895,-21.556805,41.050,0.537,6.203,True,,True,0.6418,cl
Gaia DR2 38670343642226816,58.444378,13.391927,24.153702,148.357283,-13.908053,,3.200,14.832,True,,True,0.9980,cl
Gaia DR2 38929141191925760,60.187865,13.906263,21.241981,128.295406,-16.179040,,2.987,13.330,True,,,0.9945,cl
Gaia DR2 51995909173956352,63.014649,20.831146,24.493158,136.326912,-40.915348,,3.169,14.963,True,,True,0.9954,cl
Gaia DR2 3314294771901304192,68.481582,18.380625,21.457987,103.529252,-32.417176,,3.059,14.998,True,,True,0.9949,cl
Gaia DR2 3314393590508675456,66.590890,18.000157,19.551517,98.236443,-29.888829,,3.120,14.328,True,,True,0.9970,cl
Gaia DR2 3393094021484216192,76.788669,15.613618,22.283116,78.351930,-30.462513,42.807,2.426,12.773,True,True,True,0.9989,cl
Gaia DR2 3308808002721345280,71.305168,14.723978,19.665794,82.144634,-22.296290,,3.758,18.641,True,,,0.9936,cl
Gaia DR2 3308851433430549632,71.035424,14.714795,21.830561,91.446569,-25.147918,,3.242,15.490,True,,True,0.9878,cl
Gaia DR2 3309006602007842048,71.626997,15.471935,20.357130,86.594066,-24.641352,42.042,0.831,8.126,True,True,True,0.9988,cl
Gaia DR2 3308957845537774976,71.388158,15.050626,20.769679,83.869467,-23.240592,,4.159,18.130,True,,,0.9542,cl
Gaia DR2 3308896238528440448,71.897620,14.888981,20.904930,87.240695,-24.278049,41.612,1.699,10.928,True,True,True,0.9991,cl
Gaia DR2 48026706557926528,67.154657,19.180278,20.312961,107.503038,-38.066076,,1.232,3.159,,,True,0.7722,cl
Gaia DR2 45159901786525568,61.755663,15.334944,22.179966,124.789296,-19.967408,38.121,1.421,10.040,,True,True,0.9984,cl
Gaia DR2 154257259425702144,71.924712,26.149867,21.003016,113.234496,-83.790244,39.410,1.432,10.152,,,,0.0000,cl
Gaia DR2 144130516816579200,67.575314,19.840418,19.537555,88.961165,-26.424681,39.752,0.650,6.965,,True,,0.0001,cl
Gaia DR2 3310500082395188224,63.716907,13.054858,22.447206,114.260254,-22.726626,38.957,1.506,10.223,,True,,0.0012,cl
Gaia DR2 3312899491645515776,67.379570,16.244695,21.699982,104.178713,-21.071571,39.411,1.384,9.927,,True,,0.8155,cl
Gaia DR2 3312837025641272320,67.695503,16.148537,22.117074,114.134179,-33.760352,41.399,0.589,6.386,,True,,0.0004,cl
Gaia DR2 3314063977537054208,66.372921,17.927773,22.194704,109.645180,-30.806135,,0.068,4.262,,,True,0.9957,cl
Gaia DR2 3310876802567157248,66.856041,14.260581,18.987733,104.361051,-20.093030,39.248,1.340,10.028,,,True,0.0029,cl
Gaia DR2 3312536927686011520,67.536312,15.637739,21.119841,108.919871,-22.136796,,0.412,5.591,,,True,0.5919,cl
Gaia DR2 145858674218113280,67.687923,22.629908,18.139218,80.199632,-34.078175,,2.711,13.567,,,True,0.0003,cl
Gaia DR2 3314248558053305216,68.121083,17.904557,17.757434,73.083822,-19.158856,,2.795,14.165,,,True,0.0000,cl
Gaia DR2 3309170875916905856,69.739245,14.105480,22.118307,85.238556,-18.597160,41.961,0.815,7.796,,,True,0.0000,cl
Gaia DR2 3309979154400870400,69.819126,15.917888,20.170778,79.342991,-19.533982,,0.230,4.574,,,True,0.8950,cl
Gaia DR2 3406352826045301632,71.613532,17.626476,20.405374,95.827505,-35.287058,,3.046,14.599,,,True,0.0016,cl
Gaia DR2 144338187075686016,68.122994,20.735377,17.305168,78.774404,-29.471307,,3.250,15.071,True,,True,0.9868,tails
Gaia DR2 3238530414929634304,75.829859,3.840381,21.618996,76.653456,13.508113,,3.281,15.589,True,,True,0.9997,tails
Gaia DR2 3411274308810562688,69.271922,20.718016,17.426782,79.407580,-31.536632,,2.715,14.024,True,,True,0.9993,tails
Gaia DR2 68001499939741440,53.209425,23.692017,23.770366,162.186643,-39.491038,31.690,1.020,8.635,True,True,True,1.0000,tails
Gaia DR2 67696694700442624,54.130978,22.782293,25.958905,169.125667,-44.570225,,2.758,12.979,True,,True,0.9992,tails
Gaia DR2 64552022725337856,53.544861,22.072399,28.166407,187.065993,-43.758676,,3.202,14.610,True,,True,0.9997,tails
Gaia DR2 3273807936268126464,59.812858,6.227916,18.383136,110.737629,8.298020,,2.850,14.549,True,,True,0.9996,tails
Gaia DR2 57083830512424448,55.229641,19.496352,24.528654,163.375849,-31.664535,,4.006,17.086,True,,True,0.9995,tails
Gaia DR2 3293856362569126400,70.717658,9.996390,16.958118,74.234883,-6.353223,,2.748,14.369,True,,True,0.9997,tails
Gaia DR2 3287587771900733440,67.274152,9.182463,17.030507,81.362202,-0.409506,,3.190,15.239,True,,,0.9986,tails
Gaia DR2 3283285795218796800,65.267733,3.268850,26.968191,138.421225,18.076627,38.664,1.243,9.148,True,True,True,1.0000,tails
Gaia DR2 3283238344419794304,64.681701,3.255040,28.109529,147.574935,19.992904,,3.521,15.666,True,,True,0.9998,tails
Gaia DR2 3283324415564687104,65.604947,3.619029,27.750480,142.631997,14.510379,,2.736,12.793,True,,True,0.9990,tails
Gaia DR2 65103668325506560,55.404505,23.343532,24.013274,156.444889,-41.150944,34.846,2.525,12.757,True,True,True,0.9999,tails
Gaia DR2 3413223227530503168,73.198522,22.647076,17.876837,70.525084,-44.467763,42.169,1.607,10.961,True,True,,0.9997,tails
Gaia DR2 3413146914550583680,71.859486,23.050745,18.153689,78.896606,-41.342997,40.614,1.344,10.303,True,True,True,0.9999,tails
Gaia DR2 47345490384536576,64.774524,17.573034,17.632564,97.340269,-27.103254,,3.424,15.912,True,,,0.9941,tails
Gaia DR2 3391006113328069632,80.506664,15.581749,17.104210,48.736920,-22.947648,,3.497,16.632,True,,True,0.9997,tails
Gaia DR2 66482352830035840,57.763698,23.903444,24.464327,152.598852,-48.043361,34.157,1.404,9.788,True,True,True,1.0000,tails
Gaia DR2 3290872562889409024,77.332113,9.829552,18.797897,58.568645,-7.097628,,0.323,5.366,True,,True,0.9938,tails
Gaia DR2 3282171749421655168,69.493088,4.669808,20.694109,95.458833,9.033383,41.125,1.692,10.898,True,True,True,1.0000,tails
Gaia DR2 3406246551373367168,71.251269,17.271985,16.321356,70.439435,-22.193757,,3.396,16.207,True,,True,0.9995,tails
Gaia DR2 3406246551373367296,71.251466,17.272164,16.283975,66.315000,-22.448536,,3.349,16.171,True,,True,0.9943,tails
Gaia DR2 3404850790082434176,72.847023,15.433386,16.215621,65.838881,-18.291103,42.326,0.679,7.760,True,True,True,1.0000,tails
Gaia DR2 3406697179343851136,72.296510,17.715325,17.000099,70.283449,-25.141606,42.151,2.319,13.014,True,True,True,1.0000,tails
Gaia DR2 3289131211348832000,70.445653,7.275704,18.731963,84.257096,3.789666,,2.856,14.513,True,,True,0.9994,tails
Gaia DR2 3395542393360089728,78.100848,18.402215,18.681417,57.928129,-34.583480,43.718,,12.660,True,True,,0.9999,tails
Gaia DR2 3395542393361639424,78.100429,18.402283,18.834526,64.285623,-31.912487,42.312,2.315,12.578,True,True,True,0.9994,tails
Gaia DR2 144574788234755200,67.932189,21.154468,16.510599,80.788120,-31.184238,,3.147,15.879,True,,True,0.9995,tails
Gaia DR2 144574788234755584,67.930698,21.153086,16.433123,79.350269,-30.669094,,3.155,15.944,True,,True,0.9996,tails
Gaia DR2 3412163946860515712,74.327295,21.602214,16.290952,61.632709,-33.863318,,3.084,15.393,True,,True,0.9991,tails
Gaia DR2 44894472808190720,55.481917,18.759813,24.231451,155.923322,-28.480853,35.201,2.316,12.246,True,True,True,1.0000,tails
Gaia DR2 3411434528270795648,69.983273,21.494226,16.116521,72.458868,-32.400986,41.821,2.199,12.747,True,True,True,0.9999,tails
Gaia DR2 3242232470578902656,79.731387,8.454058,18.167542,54.442663,-4.277949,,3.454,16.561,True,,True,0.9998,tails
Gaia DR2 3242022670016700672,77.418561,8.214006,19.995437,65.743711,-3.475833,,2.968,13.624,True,,True,0.9997,tails
Gaia DR2 3241952369992171904,77.830854,7.908911,17.456029,57.007525,-2.516967,43.312,1.481,10.763,True,True,True,1.0000,tails
Gaia DR2 3387573300585597184,79.367239,11.790708,17.201947,50.332766,-12.235385,45.638,1.884,11.860,True,True,True,0.9999,tails
Gaia DR2 3387381646261643776,80.106160,11.609759,17.799060,52.255291,-13.987404,44.200,0.923,8.840,True,True,True,1.0000,tails
Gaia DR2 147908438767993216,68.189307,25.092556,18.368132,88.828164,-46.467078,,3.097,15.268,True,,True,0.9997,tails
Gaia DR2 67351757289092224,58.171544,25.804216,22.489759,139.906162,-51.420055,35.502,1.632,10.573,True,True,True,0.9999,tails
Gaia DR2 3282562625805170304,70.238722,4.848502,16.885505,73.590722,8.798026,,3.382,15.613,True,,,0.9993,tails
Gaia DR2 3282226793722500224,69.434193,4.901887,21.097811,95.147191,10.153903,,2.710,13.522,True,,True,0.9997,tails
Gaia DR2 45679386670867584,63.091246,16.250812,28.057567,153.050305,-32.237479,,2.786,12.684,True,,True,0.9997,tails
Gaia DR2 45506454107945344,62.488735,16.378139,28.911104,158.023936,-29.391989,,3.513,15.554,True,,True,0.9994,tails
Gaia DR2 3412374060957023232,74.025851,21.897814,17.007163,67.560652,-38.355461,,3.328,16.193,True,,True,0.9997,tails
Gaia DR2 3412367287795107712,74.362516,22.017346,18.341940,68.531843,-39.283714,,3.231,16.414,True,,True,0.9990,tails
Gaia DR2 3395180718459278464,78.878189,17.431577,17.707590,56.312227,-29.887024,,3.358,15.966,True,,True,0.9997,tails
Gaia DR2 3395264423077925632,78.714192,17.787029,17.602923,54.276757,-27.363508,16.515,2.296,13.500,True,,True,0.0000,tails
Gaia DR2 3281410509417809152,70.445316,4.436742,23.584581,105.740684,11.199019,,2.527,12.926,True,,True,0.9997,tails
Gaia DR2 3281064262038614912,71.578710,3.636394,22.143765,93.365760,13.294607,41.770,1.558,10.391,True,True,True,1.0000,tails
Gaia DR2 3411856775094435968,72.093918,20.861876,17.902402,76.415844,-37.173735,,4.252,17.253,True,,,0.9997,tails
Gaia DR2 3411781729134007424,72.124298,20.445914,16.160041,68.706367,-33.992837,,3.257,16.066,True,,True,0.9995,tails
Gaia DR2 3411758128287351808,73.812204,21.363892,16.745271,65.837324,-36.272881,,3.021,15.268,True,,True,0.9998,tails
Gaia DR2 3409356726172456960,70.137904,18.028270,16.737684,75.114260,-24.632042,,3.228,16.067,True,,True,0.9996,tails
Gaia DR2 3409207536188836352,75.774256,21.589785,18.419357,68.240910,-41.318670,,0.211,4.555,True,,True,0.9995,tails
Gaia DR2 3409379060002199168,71.118543,17.852976,17.073326,73.502497,-26.633633,,2.875,14.569,True,,True,0.9997,tails
Gaia DR2 3391904178104504704,77.214947,14.253054,25.552508,87.868708,-27.961741,,4.102,16.893,True,,True,0.9996,tails
Gaia DR2 57406365376348928,54.780562,20.423915,28.000716,186.450268,-39.485204,,2.927,13.629,True,,True,0.9996,tails
Gaia DR2 3287041726938931968,66.321185,8.067750,28.813889,146.145701,2.685559,,2.886,13.440,True,,True,0.9995,tails
Gaia DR2 3407121831350730112,76.575247,17.816282,18.604121,64.451585,-31.283171,42.590,0.894,8.620,True,True,True,1.0000,tails
Gaia DR2 3288997483247358592,71.975577,7.370718,17.368165,73.685395,1.090373,,3.047,15.193,True,,True,0.9998,tails
Gaia DR2 3288784006192725248,71.827577,6.453231,24.635215,105.534751,5.453961,41.412,1.767,10.689,True,True,True,1.0000,tails
Gaia DR2 3230836376154368384,70.616601,0.727249,20.895871,95.558389,20.664556,,3.912,17.299,True,,,0.9986,tails
Gaia DR2 3391170490315215104,81.300116,16.516452,19.195012,52.421119,-28.010907,,3.184,15.415,True,,True,0.9995,tails
Gaia DR2 3306849703791332864,65.998314,11.382998,17.187048,87.525580,-7.689094,,2.689,13.940,True,,True,0.9997,tails
Gaia DR2 3309513270709857920,68.588000,14.854704,16.428412,73.683318,-14.547336,,3.478,16.065,True,,,0.9970,tails
Gaia DR2 36629890579758592,58.143841,11.260750,28.598377,176.685800,-8.666746,,2.573,12.626,True,,True,0.9997,tails
Gaia DR2 119219294181874048,50.632702,28.974549,20.863434,148.099065,-45.148310,,2.869,13.858,True,,True,0.9997,tails
Gaia DR2 154422804645274368,72.492016,27.209908,24.174269,99.838159,-73.781342,,2.927,14.126,True,,True,0.9997,tails
Gaia DR2 149313099234711680,65.877108,24.405225,18.180583,92.975415,-42.840754,39.160,0.614,7.050,True,True,True,1.0000,tails
Gaia DR2 169163647804297216,62.433072,31.929913,23.618879,131.306188,-77.060894,,4.124,17.395,True,,True,0.9997,tails
Gaia DR2 3338650225766660992,79.066279,9.446580,18.541039,58.903411,-7.029257,,2.777,14.274,True,,True,0.9997,tails
Gaia DR2 147710938992084096,69.226303,24.498733,17.491365,80.077933,-41.390276,,3.134,15.709,True,,True,0.9993,tails
Gaia DR2 3284773915487855488,62.835149,5.523081,26.663599,147.852212,6.822214,,0.482,5.607,True,,True,0.9985,tails
Gaia DR2 3239389683266590208,75.204007,4.733155,19.206843,72.567183,9.990153,43.193,1.104,9.446,True,True,True,1.0000,tails
Gaia DR2 3392628893706422272,74.096103,14.101021,16.731361,64.822759,-18.555198,,3.358,16.460,True,,True,0.9996,tails
Gaia DR2 56447041481918720,54.389714,17.853912,25.789156,170.556235,-30.152095,,2.347,11.696,True,,True,0.9993,tails
Gaia DR2 56447037184877824,54.392027,17.850002,25.634981,170.452121,-27.922585,,2.717,12.093,True,,True,0.9997,tails
Gaia DR2 218783542413339648,58.000526,34.124172,23.558421,145.992577,-77.695168,,-0.104,15.202,True,,True,0.9997,tails
Gaia DR2 3313630082762446208,66.053668,16.378836,17.293043,89.544530,-22.213384,39.459,0.757,8.068,True,True,True,1.0000,tails
Gaia DR2 71487329756936320,54.783571,28.382074,18.277506,121.824297,-42.850027,31.342,1.378,10.352,True,True,True,1.0000,tails
Gaia DR2 3277579398589199616,54.530543,6.573861,27.181624,176.430420,6.978354,,3.438,15.320,True,,True,0.9989,tails
Gaia DR2 163804078373452288,60.415169,28.316722,20.190480,117.046200,-51.613521,,3.977,17.362,True,,True,0.9996,tails
Gaia DR2 3392446821452424192,74.456583,14.002112,18.313658,69.825880,-18.010885,42.414,0.898,8.700,True,True,True,1.0000,tails
Gaia DR2 3392423078873226112,74.365130,13.945141,18.262298,69.903207,-17.950307,,2.977,15.016,True,,True,0.9998,tails
Gaia DR2 3392438678194466560,74.053089,13.984323,16.330488,64.995205,-11.699121,,2.749,13.566,True,,,0.8202,tails
Gaia DR2 3392422013721349632,74.253120,13.912268,17.713640,68.174224,-18.426019,42.792,1.421,10.487,True,True,True,1.0000,tails
Gaia DR2 3392122637320609536,76.896014,14.653817,18.684397,66.791755,-19.817210,,2.675,13.537,True,,True,0.9976,tails
Gaia DR2 3402351561497574016,81.362748,21.068650,18.207239,49.009144,-42.858197,44.085,2.052,12.087,True,True,True,1.0000,tails
Gaia DR2 3394444084324433792,79.423406,17.452362,18.271256,56.254197,-29.478485,,2.609,13.552,True,,True,0.9996,tails
Gaia DR2 3338847893045082880,80.165534,10.569637,18.434312,50.796912,-9.719424,,3.545,15.952,True,,True,0.9990,tails
Gaia DR2 3410466133406341504,69.128723,19.090894,15.818209,72.893023,-23.221715,,,14.411,True,,,0.9949,tails
Gaia DR2 145916050683920128,67.412861,22.882567,16.849679,82.874210,-35.617093,39.485,1.499,10.855,True,True,True,1.0000,tails
Gaia DR2 44388010264995200,55.191643,17.579829,23.805453,159.754842,-25.981459,,3.661,16.269,True,,True,0.9992,tails
Gaia DR2 3413860050920329344,78.598950,20.531537,19.409324,60.583267,-44.184917,,,15.131,True,,,0.9994,tails
Gaia DR2 3413860050922284672,78.598666,20.531206,19.884566,58.370267,-40.928177,,3.253,15.022,True,,,0.9960,tails
Gaia DR2 69023083679564672,51.707262,24.658604,23.802379,161.788722,-42.942747,,3.822,18.751,True,,,0.9992,tails
Gaia DR2 47881811540636800,65.986571,18.638799,16.829110,88.871123,-26.684312,,3.050,15.481,True,,True,0.9994,tails
Gaia DR2 48000730595736960,66.986911,19.060700,16.948127,82.563578,-27.228486,40.339,1.490,10.797,True,True,True,0.9999,tails
Gaia DR2 47917511308704128,66.424690,19.013101,16.119660,83.804391,-25.824049,,2.499,13.705,True,,True,0.9995,tails
Gaia DR2 66556672943906432,57.431031,24.317715,24.110708,152.162233,-46.575533,,2.875,12.851,True,,True,0.9995,tails
Gaia DR2 168422783123428352,58.828178,30.894767,22.754035,140.007431,-66.352673,,3.221,15.374,True,,True,0.9996,tails
Gaia DR2 3414200143611145216,79.223334,21.393599,19.136851,57.368903,-44.391657,,3.268,15.931,True,,True,0.9997,tails
Gaia DR2 3414200139316713600,79.223979,21.394461,19.160326,59.409430,-44.855954,,2.691,13.972,True,,True,0.9997,tails
Gaia DR2 50756415973201152,57.273066,18.837727,16.571434,106.157312,-23.064642,,2.788,14.269,True,,True,0.9990,tails
Gaia DR2 3300315443626615040,62.456297,9.305468,27.768703,154.862262,-5.594663,38.144,1.439,9.629,True,True,True,1.0000,tails
Gaia DR2 3405127244241184256,72.215653,15.947451,16.328222,69.112240,-20.486518,41.590,1.014,9.469,True,True,True,1.0000,tails
Gaia DR2 3277175602945236608,57.893279,7.373053,27.638545,173.376993,3.322937,,3.230,15.056,True,,True,0.9993,tails
Gaia DR2 3277175602945236352,57.894413,7.373644,27.580290,172.274084,3.046195,,2.845,13.734,True,,True,0.9993,tails
Gaia DR2 3277270538903180160,57.050193,7.146272,27.375048,175.595859,6.496385,34.984,1.683,10.240,True,True,True,1.0000,tails
Gaia DR2 3408463510414294784,73.743460,19.485262,15.918422,63.181885,-29.159659,,0.407,6.274,True,,True,0.9997,tails
Gaia DR2 3397032128539658368,84.265758,17.040183,19.013747,42.851297,-33.781677,,0.320,5.468,True,,True,0.9997,tails
Gaia DR2 70298895126196864,55.898790,26.358407,26.742272,173.110292,-58.949440,,2.985,13.861,True,,True,0.9997,tails
Gaia DR2 164216120356193664,61.368446,28.929165,19.039828,107.616520,-55.277497,,3.116,15.359,True,,True,0.9985,tails
Gaia DR2 3291151392166490496,75.165754,9.126090,17.618529,66.116137,-4.120581,,3.550,16.625,True,,True,0.9998,tails
Gaia DR2 3408679804966891264,75.776594,19.678632,16.763835,60.616239,-33.340796,,3.212,15.891,True,,True,0.9997,tails
Gaia DR2 151319978535712896,67.571400,26.373745,18.164586,86.855227,-50.137640,,3.070,14.972,True,,True,0.9995,tails
Gaia DR2 151379150300399360,67.378590,26.671340,17.156238,82.806991,-48.284710,39.002,0.930,8.986,True,True,True,0.9999,tails
Gaia DR2 3227869206588911616,77.510111,0.576408,23.241571,75.821487,24.721862,,4.024,18.381,True,,,0.9997,tails
Gaia DR2 146698078328904064,70.024702,23.304380,16.658490,75.683635,-38.355058,39.860,0.964,9.173,True,True,True,1.0000,tails
Gaia DR2 168774798644094592,59.138548,31.956615,20.617359,123.151552,-65.024022,,2.730,12.733,True,,True,0.9993,tails
Gaia DR2 3391658329880811776,75.701896,13.632642,18.043064,66.145167,-17.437044,,3.409,16.193,True,,True,0.9998,tails
Gaia DR2 3391712038447198080,75.782201,13.730592,18.599889,66.202078,-18.016244,42.371,0.927,8.786,True,True,True,1.0000,tails
Gaia DR2 3388509470313327104,78.720861,12.888458,20.146374,62.784819,-20.178112,,3.330,16.038,True,,True,0.9997,tails
Gaia DR2 3408234502757515648,74.593001,19.317025,16.873564,64.032135,-30.268824,,3.214,15.949,True,,True,0.9996,tails
Gaia DR2 3289363105224130944,73.703859,7.738878,25.488687,98.903316,-0.540199,,2.780,13.451,True,,True,0.9998,tails
Gaia DR2 3302846072717868416,58.842374,9.788347,28.588956,173.272185,-5.509866,,-0.134,14.564,True,,True,0.9996,tails
Gaia DR2 42716408993806080,53.144340,16.153264,20.533852,141.082307,-14.692246,32.813,2.744,12.981,True,True,True,0.9999,tails
Gaia DR2 51902691204229888,61.764317,20.280605,30.105011,169.645578,-46.234138,,3.197,14.685,True,,True,0.9994,tails
Gaia DR2 3419526585958441216,75.162590,24.382623,17.686034,64.465005,-45.770921,,3.478,16.565,True,,True,0.9996,tails
Gaia DR2 11037726649058432,50.122632,8.454477,31.474888,226.323661,6.177788,31.079,1.382,9.208,,True,True,1.0000,tails
Gaia DR2 117654650480415744,50.618318,27.155776,31.500771,220.953260,-64.374605,30.001,1.834,10.347,,True,True,1.0000,tails
Gaia DR2 129070265532645888,44.445398,29.661269,24.076628,187.476892,-45.132715,26.189,1.034,8.672,,True,True,1.0000,tails
Gaia DR2 8479094371605632,45.013142,7.749846,42.035880,327.902809,21.242364,28.637,1.107,7.708,,True,True,0.9999,tails
Gaia DR2 1920109904713761536,352.953388,39.211378,25.993290,243.901753,61.337923,-4.981,2.194,11.749,,True,True,0.9999,tails
Gaia DR2 1936294269198320896,345.027324,46.285442,13.432034,115.874451,45.431101,-8.508,1.206,10.560,,True,True,1.0000,tails
Gaia DR2 1921178320776903168,356.396685,40.443629,14.657511,135.765901,29.329568,-3.369,0.807,8.648,,True,True,1.0000,tails
Gaia DR2 2003191889537868032,339.605262,54.126289,9.317586,75.535199,38.343543,-8.574,1.243,11.415,,True,True,1.0000,tails
Gaia DR2 1938634064303146496,351.873902,46.892498,14.151254,127.475107,35.043630,-5.089,1.691,11.764,,True,True,0.9999,tails
Gaia DR2 1988163798968743424,337.524146,49.778361,9.202987,72.651458,38.663512,-9.739,2.040,13.534,,True,True,0.9999,tails
Gaia DR2 2006866663560075776,338.419985,56.624916,9.376814,78.378872,41.615091,-8.265,1.115,5.444,,True,True,0.9999,tails
Gaia DR2 1990437825230931584,342.952247,53.191702,10.092794,84.758883,37.914296,-9.676,0.556,7.947,,True,True,0.9998,tails
Gaia DR2 1991383748821648768,351.551375,51.195907,22.974171,207.595015,61.874157,-3.584,2.407,12.619,,True,True,1.0000,tails
Gaia DR2 2011704136754297984,355.870092,59.804815,14.468464,132.616491,29.739337,-0.823,1.521,11.231,,True,,0.9999,tails
Gaia DR2 1943016133537388800,353.190438,50.295881,15.535137,140.564858,38.696654,-3.365,0.857,8.749,,True,True,1.0000,tails
Gaia DR2 398125914810267904,20.438083,46.206116,17.323293,160.990728,-13.273527,10.490,1.186,9.974,,True,True,1.0000,tails
Gaia DR2 398400277321218944,19.248925,46.889791,17.021163,159.009136,-12.367541,10.071,1.672,11.271,,True,True,0.9999,tails
Gaia DR2 306637167168935168,16.136723,26.120232,33.426255,315.461454,13.486934,7.447,1.548,9.517,,True,True,0.9999,tails
Gaia DR2 426772075364533504,12.511907,59.703248,14.756671,137.747097,-5.087824,5.710,0.939,9.348,,True,,0.9997,tails
Gaia DR2 367239086996534400,12.219834,37.091148,20.384233,188.593164,9.786847,5.713,1.980,11.628,,True,True,0.9999,tails
Gaia DR2 293605068161883776,20.374025,24.330608,37.002332,340.389089,9.237650,10.834,1.834,10.024,,True,True,0.9999,tails
Gaia DR2 399476385670417152,23.663711,48.292127,17.813233,164.507153,-21.578637,13.359,2.308,12.785,,True,True,0.9999,tails
Gaia DR2 356805237047259648,30.791225,48.620186,22.147210,195.762856,-47.270665,16.838,0.769,7.574,,True,True,0.9999,tails
Gaia DR2 288861019085346816,24.165892,21.563112,28.710602,261.971701,0.765866,14.069,1.218,8.926,,True,True,1.0000,tails
Gaia DR2 355424490960702208,36.302014,49.793688,19.808406,167.725853,-54.027726,19.585,1.566,10.695,,True,True,0.9998,tails
Gaia DR2 327741674389296128,34.728654,35.218080,22.936742,194.612108,-35.335869,19.388,1.874,11.110,,True,True,0.9999,tails
Gaia DR2 469486109244322176,63.886551,58.521339,35.727501,184.695410,-217.273848,23.643,1.196,8.393,,True,,0.9999,tails
Gaia DR2 242184757623983872,49.625994,44.536588,22.317388,158.028560,-82.704188,24.175,1.971,11.497,,True,True,0.9999,tails
Gaia DR2 98753362698701184,28.337454,23.444750,24.069329,217.245451,-5.140835,17.179,2.125,11.656,,True,True,1.0000,tails
Gaia DR2 100254161710940928,32.847715,21.377288,31.750135,273.780188,-13.040000,20.094,0.838,7.152,,True,True,1.0000,tails
Gaia DR2 140340019198296320,44.172964,35.375999,25.934547,201.122674,-63.247144,24.704,2.469,12.512,,True,True,1.0000,tails
Gaia DR2 221991882981235072,53.167013,35.659033,19.223988,131.104239,-59.827352,29.546,0.652,7.165,,True,True,1.0000,tails
Gaia DR2 108421608959951488,44.522832,20.668598,30.623709,233.961531,-31.293946,28.131,0.559,5.680,,True,True,1.0000,tails
Gaia DR2 125343573948444800,48.262586,32.896182,25.324298,184.507828,-61.934054,26.845,0.891,7.969,,True,True,0.9999,tails
Gaia DR2 170457601190857728,60.281904,33.195801,23.213628,128.334141,-76.033478,33.170,1.184,9.476,,True,True,0.9982,tails
Gaia DR2 29720761371785216,47.681558,13.643194,20.976083,155.658552,-6.377067,30.601,2.362,12.563,,True,True,1.0000,tails
Gaia DR2 50756411675761920,57.275650,18.836564,16.371369,104.472332,-20.900127,34.282,1.979,12.181,,True,True,1.0000,tails
Gaia DR2 3407612488414335616,76.897278,18.692618,14.538931,51.046593,-26.281738,42.878,1.433,10.964,,True,True,1.0000,tails
Gaia DR2 3415184653196381184,77.055818,21.990085,15.934656,54.473769,-38.989569,42.139,1.906,12.059,,True,True,1.0000,tails
Gaia DR2 3388382060107608832,77.262996,12.964090,24.926663,74.681241,-20.937053,43.374,1.102,9.039,,True,True,0.9930,tails
Gaia DR2 3396115651237421312,83.734601,16.021437,13.040951,30.753027,-18.593113,45.226,1.317,10.913,,True,True,1.0000,tails
Gaia DR2 3406980028710351744,75.929099,17.153633,15.158364,54.271585,-23.131841,41.904,2.107,12.709,,True,True,1.0000,tails
Gaia DR2 3240642989082655232,77.981355,5.716094,14.309658,48.222657,5.335950,44.699,1.154,10.227,,True,True,1.0000,tails
Gaia DR2 3336095678002851456,85.889594,8.929704,18.467081,35.349071,-5.544632,46.503,2.017,12.052,,True,True,1.0000,tails
Gaia DR2 3339182389394565760,81.437446,10.734090,14.969148,40.488841,-6.970432,43.937,2.172,12.838,,True,True,0.9999,tails
Gaia DR2 3339344704798578944,81.796292,11.525813,15.941505,40.866505,-5.413978,46.524,0.746,8.365,,True,,0.3055,tails
Gaia DR2 3337480688992285952,80.727061,8.201117,12.788425,36.983906,-1.942352,45.788,1.098,10.281,,True,True,1.0000,tails
Gaia DR2 3329919171435509120,93.135534,10.475423,11.919309,11.860837,-9.614756,47.691,0.867,9.575,,True,True,0.9976,tails
Gaia DR2 3220356793391858560,80.793776,-1.697627,21.755288,60.398860,32.631691,43.814,2.022,11.714,,True,True,1.0000,tails
Gaia DR2 3122263962301803904,92.256602,-0.467004,10.144356,9.172212,13.102944,47.841,1.645,12.317,,True,True,1.0000,tails
Gaia DR2 3210444215030339584,80.066927,-4.239248,22.716003,64.289504,43.812485,45.982,2.380,12.555,,True,True,0.9999,tails
Gaia DR2 3175952638346424832,65.044899,-14.760575,34.104245,177.414331,114.363101,36.732,1.494,9.309,,True,True,1.0000,tails
Gaia DR2 3224052178957682816,84.813207,2.805676,12.660068,26.906596,9.270124,47.149,1.766,12.203,,True,True,1.0000,tails
Gaia DR2 3121107276069392000,92.858580,-1.584907,11.912424,9.619703,18.071542,46.806,1.677,12.065,,True,True,1.0000,tails
Gaia DR2 3328617079087341440,92.809483,8.938378,12.806666,9.355786,-4.425831,47.119,1.358,11.078,,True,True,1.0000,tails
Gaia DR2 3025295321725752576,88.670127,-3.482185,14.594402,23.887508,28.915147,46.111,0.673,7.995,,True,True,0.9998,tails
Gaia DR2 3023789025155718656,88.425441,-3.702335,9.370974,15.488193,18.060990,47.816,1.916,13.265,,True,,1.0000,tails
Gaia DR2 3180473452202805632,73.633565,-11.913660,28.175181,109.766158,88.063423,41.201,1.271,9.141,,True,True,1.0000,tails
Gaia DR2 3005365436521545856,90.955452,-9.543979,15.860210,17.373787,44.067621,44.176,1.499,11.012,,True,True,1.0000,tails
Gaia DR2 3024891594801681536,92.061770,-2.683214,12.578622,11.396574,20.810698,45.945,1.018,9.996,,True,True,1.0000,tails
Gaia DR2 2998766575752095488,88.297152,-11.604533,13.052103,21.944581,42.061701,44.409,0.695,8.346,,True,True,1.0000,tails
Gaia DR2 2998941402398201984,89.920401,-11.332466,16.387070,19.810923,50.442225,44.588,2.365,13.169,,True,True,1.0000,tails
Gaia DR2 3007876270106126976,95.640474,-6.636227,10.506665,3.156871,25.030740,46.465,1.494,11.903,,True,True,1.0000,tails
Gaia DR2 2967093257823975040,85.523970,-19.283054,15.419824,30.876015,67.845303,41.838,1.903,12.093,,True,True,1.0000,tails
Gaia DR2 2946050323261707648,102.643091,-17.197212,8.497814,-8.182325,35.778319,44.615,0.853,10.112,,True,,1.0000,tails
Gaia DR2 2933951366029742720,103.248694,-17.726353,10.110510,-11.968155,42.462430,44.692,1.705,12.520,,True,,0.9998,tails
Gaia DR2 2939096255807760640,98.001141,-20.268281,13.263620,-1.877134,61.788275,42.079,1.345,10.955,,True,True,1.0000,tails
Gaia DR2 2918480992605879424,101.912500,-29.095450,12.507890,-10.535396,75.205852,39.253,1.753,12.175,,True,True,1.0000,tails
Gaia DR2 2933283240917256448,101.852797,-19.616107,9.323162,-7.792458,42.469674,43.686,1.557,12.278,,True,,1.0000,tails
Gaia DR2 5591592290299368832,111.347270,-34.202123,12.986971,-32.547197,85.195699,35.803,1.879,12.392,,True,True,1.0000,tails
Gaia DR2 5591975057783029760,115.140243,-32.667253,13.625124,-39.116291,85.538422,36.886,1.807,12.072,,True,,0.7701,tails
Gaia DR2 5583131655700163456,101.597941,-32.974948,9.593716,-7.419625,65.531703,36.406,1.119,10.958,,True,,1.0000,tails
Gaia DR2 5606274142084651392,107.562997,-29.497836,10.709770,-19.908824,64.458909,38.487,1.766,12.498,,True,,1.0000,tails
Gaia DR2 5196433038252282368,122.934237,-80.989638,10.634129,-49.316604,96.762556,-1.040,1.190,11.007,,True,,0.9995,tails
Gaia DR2 5768299167684904960,230.194852,-84.315498,15.806753,-111.282068,-109.073410,-9.676,1.470,10.903,,True,,0.9951,tails
Gaia DR2 6413212563293453824,272.445935,-77.444292,19.958364,-11.416714,-187.097822,-16.250,2.063,11.968,,True,,0.9998,tails
Gaia DR2 2724890053318383232,329.360935,8.137632,47.777401,373.750441,100.163736,-26.870,2.186,10.127,,True,True,0.9999,tails
Gaia DR2 2609889349030557696,343.355821,-9.092733,28.281007,248.867263,13.334101,-17.435,1.358,9.253,,True,,0.9995,tails
Gaia DR2 2736885652163348864,337.814684,17.162664,25.331464,204.879819,66.967203,-18.580,2.347,12.131,,True,True,0.9989,tails
Gaia DR2 1900396692021208448,331.764575,34.521728,15.756591,118.546156,63.169714,-20.268,0.574,7.116,,True,True,0.9997,tails
Gaia DR2 2836968977254848384,343.629743,23.518788,30.121757,257.624113,73.986741,-14.402,1.832,10.429,,True,True,0.9999,tails
Gaia DR2 1975500929709698560,332.577594,47.590222,11.351950,85.812871,52.292326,-11.615,2.016,13.050,,True,True,0.9998,tails
Gaia DR2 1979047610626921088,325.779584,50.280952,9.703967,66.911643,51.829435,-14.401,1.689,12.558,,True,True,0.9999,tails
Gaia DR2 1983234928851689984,337.551165,46.024377,13.261440,106.791171,54.236414,-12.591,1.147,10.307,,True,True,1.0000,tails
Gaia DR2 1983205791793448576,337.478689,45.587718,11.763200,94.572882,45.745905,-12.210,0.895,9.536,,True,True,0.9997,tails
Gaia DR2 1987549859159314432,335.352198,48.066169,9.447619,74.809861,42.098824,-12.882,0.745,9.200,,True,True,0.9999,tails
Gaia DR2 1986459933897072000,335.505036,46.572694,8.920478,68.982491,38.303027,-13.589,0.799,9.721,,True,True,1.0000,tails
Gaia DR2 2738415592529108096,0.527902,1.260304,48.053852,463.375528,61.405932,,4.645,16.337,,,True,0.9995,tails
Gaia DR2 395696646953688448,0.653099,51.945344,16.715442,156.530471,26.053458,0.682,1.443,10.781,,,True,1.0000,tails
Gaia DR2 431526153186969856,1.470193,63.153394,15.387805,143.745189,19.305022,2.416,1.894,12.037,,,True,0.9999,tails
Gaia DR2 386277165192421120,1.566293,44.174549,32.457681,281.762514,49.310955,,3.157,14.795,,,True,0.0718,tails
Gaia DR2 393017579491591168,2.016287,47.275400,15.239260,144.879554,22.481259,,3.657,17.065,,,True,0.9995,tails
Gaia DR2 396026569162536448,2.220179,53.213304,10.471650,96.766549,12.982236,0.414,0.925,10.001,,,True,0.9999,tails
Gaia DR2 395368374014574848,3.240311,50.988313,29.241033,289.108526,36.292586,,3.350,14.808,,,True,0.9975,tails
Gaia DR2 385502112574538624,3.829755,43.743116,23.307976,220.582544,30.238143,,3.033,14.399,,,True,0.9994,tails
Gaia DR2 394413482520591744,4.297623,49.937837,14.385605,144.726572,17.052120,,3.353,16.681,,,True,0.9395,tails
Gaia DR2 394913657233538944,4.962062,50.735750,15.005889,141.932434,16.452242,,3.492,17.084,,,True,0.9995,tails
Gaia DR2 392484114490982656,5.499538,47.517851,13.517937,129.238875,15.075159,,2.620,14.134,,,True,0.9991,tails
Gaia DR2 421512870735439360,5.756030,56.115260,12.462232,116.225877,10.207642,,3.465,17.268,,,True,0.9996,tails
Gaia DR2 392544862508739456,5.807207,47.883265,13.841629,131.012703,13.081157,,-0.282,15.382,,,True,0.9996,tails
Gaia DR2 394745294513036800,5.923720,50.857061,20.020242,189.420810,16.271459,,3.284,15.779,,,True,0.9995,tails
Gaia DR2 421204423366457984,6.596341,55.497101,11.435139,106.607843,7.802685,,3.356,17.019,,,True,0.9994,tails
Gaia DR2 382167740483722112,6.717390,42.834134,24.999765,235.323663,22.002463,3.252,2.282,11.889,,,True,0.9999,tails
Gaia DR2 419566254119483648,6.782095,54.049033,16.343852,151.450970,12.350327,,3.011,15.210,,,True,0.9993,tails
Gaia DR2 428651243826003968,7.849807,60.468832,10.904047,100.948635,3.768447,,2.623,14.712,,,True,0.9976,tails
Gaia DR2 430120981632300672,8.467651,60.893897,11.009431,112.455092,4.758405,,2.432,14.660,,,True,0.1685,tails
Gaia DR2 418631085120675840,8.471582,55.762630,12.399111,116.225291,4.681161,,3.093,16.033,,,True,0.9989,tails
Gaia DR2 418630840300573824,8.522687,55.749626,15.713733,144.575123,7.484448,,3.532,16.938,,,True,0.9991,tails
Gaia DR2 381571564661202048,9.268099,42.410654,14.377866,136.715018,12.167107,5.002,2.220,12.156,,,True,0.9992,tails
Gaia DR2 368514898441866368,9.553994,38.842381,16.963190,163.413262,11.357956,,3.440,16.449,,,True,0.9995,tails
Gaia DR2 2779735823615714176,9.891259,14.905446,34.817774,331.607012,34.763871,,2.790,12.916,,,True,0.9996,tails
Gaia DR2 415147351243290112,12.740104,51.508035,14.636591,138.427390,0.299817,,0.387,6.308,,,True,0.9997,tails
Gaia DR2 378086525121240576,13.526294,46.815517,18.482678,174.465274,-1.621368,,2.495,14.844,,,True,0.9988,tails
Gaia DR2 2808766710160351872,13.701998,27.517737,36.368491,341.468203,14.309159,,3.036,13.477,,,True,0.9983,tails
Gaia DR2 311239929001364224,14.359532,29.543086,25.854019,245.587935,11.385024,,3.168,14.683,,,True,0.9997,tails
Gaia DR2 364509789898916352,14.785528,37.877661,22.072838,209.090979,7.717483,,3.029,14.402,,,True,0.9947,tails
Gaia DR2 362721124998424832,15.059002,34.068255,24.466569,227.574884,3.939059,,3.250,14.817,,,True,0.9991,tails
Gaia DR2 370746700888108032,15.329165,38.541726,26.569608,245.037967,2.101331,,2.739,13.227,,,True,0.9992,tails
Gaia DR2 363645779917808768,15.563568,36.861873,20.186936,183.778493,1.040798,,3.130,15.025,,,True,0.9969,tails
Gaia DR2 403382576824627840,17.713082,49.466273,20.083616,187.653849,-12.086744,,2.941,14.532,,,True,0.9996,tails
Gaia DR2 411601907281189504,17.777378,55.149816,24.847912,226.235193,-19.430855,,0.236,4.262,,,True,0.9990,tails
Gaia DR2 313665344278621696,17.888020,32.306849,18.973461,170.682930,2.528682,-15.220,1.540,10.616,,,True,0.0000,tails
Gaia DR2 2538451703458011264,18.199822,1.911176,48.085536,447.761546,49.342049,,2.926,12.665,,,True,0.9993,tails
Gaia DR2 307243925788826240,18.435260,27.626400,22.089325,206.400705,4.495168,,2.862,14.011,,,True,0.9997,tails
Gaia DR2 398417285391565440,18.954940,47.040476,21.307861,198.399963,-12.554957,,3.291,15.484,,,True,0.9996,tails
Gaia DR2 320067392465103872,19.072124,34.086128,25.213022,236.680704,-4.684961,,3.600,15.942,,,True,0.9996,tails
Gaia DR2 398400277321217408,19.245099,46.895663,16.591569,159.057433,-13.111969,,3.216,15.935,,,True,0.9969,tails
Gaia DR2 410312901693849856,19.608897,53.691499,16.084819,152.827058,-13.068914,,3.138,15.348,,,True,0.9941,tails
Gaia DR2 397900721085561984,19.671702,45.476308,20.227094,188.269074,-13.749417,,2.778,14.080,,,True,0.9996,tails
Gaia DR2 2590169844209007488,21.425910,13.656276,33.000195,316.481512,18.064760,,3.572,15.314,,,True,0.9987,tails
Gaia DR2 510204838754613632,21.456529,60.235074,34.428759,298.174949,-47.620733,,0.638,2.522,,,True,0.9845,tails
Gaia DR2 323180144243188736,21.773301,37.904191,24.012351,220.797971,-16.066132,,2.900,13.893,,,True,0.9989,tails
Gaia DR2 302952222668012032,23.581960,29.332508,31.469724,288.951169,-9.176626,,3.826,16.085,,,True,0.9997,tails
Gaia DR2 302988094234898688,24.075143,29.681753,26.228490,241.068113,-8.734283,,2.847,13.473,,,True,0.9997,tails
Gaia DR2 347155648121929472,24.281637,40.281337,25.640148,234.625960,-25.625838,,3.432,15.544,,,True,0.9995,tails
Gaia DR2 322736078984855424,24.453490,38.392096,25.102355,228.167180,-21.650027,,2.933,13.611,,,True,0.9996,tails
Gaia DR2 407155997651981824,24.760175,52.191464,17.166445,165.604010,-29.032461,,2.782,15.269,,,True,0.9594,tails
Gaia DR2 405354340472800640,25.565289,48.761666,35.793502,338.934712,-57.642738,,3.973,16.086,,,True,0.9970,tails
Gaia DR2 347471207961250048,26.522471,41.513548,24.502447,217.524855,-31.566692,,2.946,13.706,,,True,0.9990,tails
Gaia DR2 349575638856447872,26.955968,44.502411,19.074405,169.158896,-26.848272,,3.828,17.166,,,True,0.9995,tails
Gaia DR2 505743845203083136,27.223510,57.230193,18.827644,165.365931,-42.222324,,3.596,16.634,,,True,0.9960,tails
Gaia DR2 344323752846715520,27.314081,40.125714,26.378113,236.669152,-30.274401,,3.209,14.746,,,True,0.9995,tails
Gaia DR2 344323787206453376,27.315132,40.128792,26.438551,237.209365,-31.120864,,2.788,13.387,,,True,0.9996,tails
Gaia DR2 2511235633868627712,28.379954,1.799041,47.200229,420.284427,45.059614,,3.436,14.206,,,True,0.9992,tails
Gaia DR2 304483052091651200,28.414413,32.322819,23.907702,214.577974,-22.649051,,3.871,16.425,,,True,0.9994,tails
Gaia DR2 2512515156165604096,28.458090,3.222947,38.647316,341.880411,33.105070,,3.114,13.735,,,True,0.9986,tails
Gaia DR2 345680648977744896,29.690649,40.828745,45.147116,394.928345,-67.367700,,3.299,13.989,,,True,0.9995,tails
Gaia DR2 330803122782177024,30.599247,37.496138,27.425845,239.192178,-39.918351,,2.639,12.914,,,True,0.9994,tails
Gaia DR2 94546596851142400,30.871184,21.571252,40.406748,353.097182,-14.827688,,3.723,15.270,,,True,0.9996,tails
Gaia DR2 93316174620198656,32.378510,19.687787,28.333383,249.519707,-5.847983,,4.000,16.635,,,True,0.9996,tails
Gaia DR2 99485190766206464,32.808125,20.972806,30.362809,262.202015,-12.203550,,3.199,14.643,,,True,0.9997,tails
Gaia DR2 331611611723173760,35.107178,37.791560,40.607470,342.369769,-69.852204,,2.446,11.589,,,True,0.9989,tails
Gaia DR2 328643239565641856,36.411733,37.542466,34.572243,286.514809,-66.141726,,2.798,12.647,,,True,0.9996,tails
Gaia DR2 102644190752380928,36.449153,24.589838,25.794041,216.395654,-24.039022,,3.142,14.624,,,True,0.9996,tails
Gaia DR2 341435778180966528,36.861894,44.414485,18.285584,151.494007,-43.736994,,3.070,15.111,,,True,0.9995,tails
Gaia DR2 340414641116009984,38.274987,43.601841,19.921134,163.278030,-51.390620,,3.745,16.878,,,True,0.9996,tails
Gaia DR2 327351657000000128,38.624251,36.219488,26.870504,214.917716,-56.846706,,3.777,16.162,,,True,0.9959,tails
Gaia DR2 335471859608962304,38.764473,41.078046,21.863285,178.640715,-55.084679,,3.005,14.529,,,True,0.9993,tails
Gaia DR2 2495442626804315392,39.175404,-3.155886,41.085641,323.013349,58.384031,21.892,1.122,7.843,,,True,0.9986,tails
Gaia DR2 333352997622849792,39.228602,36.514850,16.629452,136.397550,-34.302201,,3.096,15.479,,,True,0.9997,tails
Gaia DR2 334347918207101440,40.290504,39.602993,19.864605,163.431934,-49.650612,,3.017,14.819,,,True,0.9995,tails
Gaia DR2 438763211739771008,42.206298,49.699836,21.212271,166.885429,-73.476414,,2.620,13.388,,,True,0.9997,tails
Gaia DR2 108421402801188864,44.526856,20.667039,30.589605,238.118473,-24.482039,,2.755,13.473,,,True,0.9969,tails
Gaia DR2 109850424320397440,44.566537,22.482067,19.179325,128.597224,-21.160925,,3.062,15.213,,,True,0.0000,tails
Gaia DR2 142132596813836160,45.452275,37.555337,22.743689,173.536658,-62.078700,,2.928,14.358,,,True,0.9997,tails
Gaia DR2 60040176760223744,45.541589,19.520381,31.275918,236.661198,-29.065939,,2.579,12.539,,,True,0.9997,tails
Gaia DR2 441010854026719232,45.632473,52.686493,18.406871,138.888204,-74.633672,,3.087,15.138,,,True,0.9997,tails
Gaia DR2 5152365363828101632,45.660389,-18.165615,52.438339,404.000369,164.970228,33.817,2.372,10.757,,,True,0.9994,tails
Gaia DR2 3266760032372995072,46.009672,0.764360,33.721700,251.978467,33.963763,,3.765,15.543,,,True,0.9993,tails
Gaia DR2 60096629810337024,46.399265,19.568504,21.799920,167.284364,-18.389070,,2.784,13.686,,,True,0.9992,tails
Gaia DR2 34762198279394048,46.412355,16.976051,23.941213,179.122102,-14.288481,,3.704,16.495,,,True,0.9997,tails
Gaia DR2 27821118811895808,46.563574,12.098488,29.676252,225.114641,-5.225894,,3.251,14.602,,,True,0.9996,tails
Gaia DR2 34772746719056128,46.610114,17.224703,27.705781,204.106189,-21.758814,,2.935,13.996,,,True,0.9988,tails
Gaia DR2 110348743606461312,47.986097,22.302140,31.158839,228.546336,-42.396713,,3.340,14.960,,,True,0.9997,tails
Gaia DR2 125343608307015296,48.265946,32.897042,25.395966,186.247861,-65.603572,,2.655,12.856,,,True,0.9993,tails
Gaia DR2 123755191963853056,48.481600,32.097110,19.824124,145.716802,-45.814582,,2.900,14.472,,,True,0.9995,tails
Gaia DR2 139257717503546368,48.908857,37.403590,28.541218,208.710212,-84.442090,,2.538,12.046,,,True,0.9995,tails
Gaia DR2 118234509720825728,49.345920,26.315689,26.397391,193.627947,-48.076707,,2.561,12.430,,,True,0.9995,tails
Gaia DR2 118234509720825856,49.346162,26.314818,26.419442,186.152498,-48.498166,,1.783,10.569,,,True,0.9994,tails
Gaia DR2 124229390712607872,49.574696,31.553070,19.099131,136.953554,-41.675539,,3.289,15.927,,,True,0.9950,tails
Gaia DR2 222459037983904256,52.742561,36.421394,19.527473,131.685599,-60.853181,,3.116,15.110,,,True,0.9997,tails
Gaia DR2 220697311118463104,53.321222,33.125695,22.898532,154.635472,-67.028477,,2.854,14.127,,,True,0.9995,tails
Gaia DR2 13434421479476352,53.929820,11.556108,26.139480,166.067058,-8.811349,,2.499,12.370,,,True,0.9807,tails
Gaia DR2 64540958889723008,54.083625,22.061332,15.937038,93.033805,-20.702432,,2.918,15.220,,,True,0.0000,tails
Gaia DR2 64266768177592448,54.396373,21.343063,21.799108,136.870467,-27.213715,31.473,1.129,9.101,,,True,0.9390,tails
Gaia DR2 37414254686537344,55.633465,12.272872,30.307502,196.951291,-9.135324,,2.946,13.242,,,True,0.9995,tails
Gaia DR2 42947680095257344,56.749149,15.404583,35.274509,219.558402,-27.131739,,3.140,13.963,,,True,0.9996,tails
Gaia DR2 51154679700663552,57.976308,20.277963,13.913897,74.663327,-15.979821,30.038,2.133,13.025,,,True,0.0000,tails
Gaia DR2 51154679700662784,57.978024,20.278697,13.868220,73.032279,-14.855095,,2.722,15.063,,,True,0.0000,tails
Gaia DR2 230876143094206208,57.987215,41.204261,23.685758,145.737853,-96.322277,,3.412,15.822,,,True,0.9997,tails
Gaia DR2 220132711900103168,58.903991,35.981391,18.699061,112.433149,-67.736893,,2.538,13.326,,,True,0.9994,tails
Gaia DR2 51730755074345088,58.904847,21.313143,34.687426,206.092450,-60.474144,,3.802,15.706,,,True,0.9995,tails
Gaia DR2 3256559313247203200,59.005616,-0.653193,30.055836,177.838064,39.748125,,2.467,12.213,,,True,0.9996,tails
Gaia DR2 38453464973610496,59.649610,13.104995,16.299941,81.370509,-6.863990,23.172,0.873,8.840,,,True,0.0000,tails
Gaia DR2 53428401027681920,59.966458,22.603585,16.169782,104.921876,-32.722226,,2.545,13.754,,,True,0.3470,tails
Gaia DR2 226855435229242496,60.353689,39.881576,19.155967,109.558226,-79.108375,,2.152,11.698,,,True,0.9991,tails
Gaia DR2 3196663932720748800,60.616116,-7.157730,23.352235,138.204652,53.150229,,3.172,15.028,,,True,0.9996,tails
Gaia DR2 3253190890656530048,60.822252,-1.821517,25.628247,146.540564,38.535529,,3.188,14.846,,,True,0.9996,tails
Gaia DR2 227249541428820608,60.891546,40.361654,20.590095,119.050690,-86.029203,,2.879,14.010,,,True,0.9997,tails
Gaia DR2 227152887485112576,61.241884,39.601793,19.835399,113.098955,-81.154644,,3.285,15.910,,,True,0.9997,tails
Gaia DR2 3252926767347751424,61.379967,-2.273596,24.820532,143.158293,40.236368,,1.678,9.762,,,True,0.9996,tails
Gaia DR2 52040233236358784,62.641023,20.860795,15.120985,88.739780,-27.444161,39.545,1.995,12.374,,,True,0.9943,tails
Gaia DR2 163152549013270400,63.724140,27.757245,44.124138,231.766183,-120.609859,,2.580,11.562,,,True,0.9997,tails
Gaia DR2 3189577958236917632,63.780271,-11.537417,22.818452,107.153628,56.664594,34.421,1.857,10.955,,,True,0.0000,tails
Gaia DR2 233866333687097344,63.989099,46.726121,28.538263,140.470526,-126.622976,,3.116,14.767,,,True,0.0044,tails
Gaia DR2 3203395830100882432,64.345518,-4.530917,21.095224,113.077166,39.637270,,2.886,14.400,,,True,0.9998,tails
Gaia DR2 233813071794162304,65.071806,46.609753,20.098641,87.548597,-90.568139,39.096,2.005,12.223,,,True,0.0000,tails
Gaia DR2 233812869934508800,65.081612,46.600307,20.148827,87.724025,-91.054202,38.905,2.238,12.990,,,True,0.0000,tails
Gaia DR2 179151955025176832,66.077456,38.426333,21.301830,107.874690,-91.694093,,3.198,15.400,,,True,0.9997,tails
Gaia DR2 3191902806854501760,66.417026,-8.685204,29.924845,150.366038,75.311251,,3.525,15.435,,,True,0.9997,tails
Gaia DR2 3206232054703793792,67.717596,-1.212917,27.245075,129.566370,36.090109,,3.211,14.706,,,True,0.9997,tails
Gaia DR2 3206196561094104704,68.506069,-1.191198,22.693345,106.564501,32.125844,,2.707,13.157,,,True,0.9997,tails
Gaia DR2 3410466133403330944,69.128745,19.090703,16.105797,81.738608,-31.210271,,2.715,13.975,,,True,0.6522,tails
Gaia DR2 151650935831913216,69.188167,27.163673,57.488056,227.512217,-148.427579,,0.906,15.625,,,True,0.0077,tails
Gaia DR2 151650076838458112,69.202132,27.131556,57.104642,232.872689,-148.136124,41.629,1.375,7.718,,,True,0.4365,tails
Gaia DR2 3174811998112416768,69.936212,-13.249963,18.873011,86.244596,58.742917,,2.724,13.883,,,True,0.9996,tails
Gaia DR2 173708994511121536,70.022591,34.067294,17.971630,81.780644,-69.517948,,3.300,16.016,,,True,0.9996,tails
Gaia DR2 3201138738887221632,70.105459,-4.622083,15.032139,65.101480,30.766874,,3.733,17.319,,,True,0.9931,tails
Gaia DR2 3295637159089219200,71.507543,11.705552,15.360107,66.554341,-8.675619,,0.240,5.298,,,True,0.9997,tails
Gaia DR2 3405096702730472320,71.777065,15.728192,16.572550,62.331643,-20.563966,39.872,1.044,9.789,,,True,0.0312,tails
Gaia DR2 3225707291850416512,71.814349,-3.394402,21.970517,91.093029,37.536394,,3.484,16.099,,,True,0.9997,tails
Gaia DR2 254769286680229888,72.019344,46.484959,17.676626,69.917737,-96.442155,,2.926,15.334,,,True,0.9978,tails
Gaia DR2 4893986285991525120,72.636731,-24.222900,27.974766,112.066129,125.781268,,2.975,14.221,,,True,0.9956,tails
Gaia DR2 3224589191603747840,73.420809,-4.475835,19.708506,79.432789,38.242906,,3.156,15.463,,,True,0.9998,tails
Gaia DR2 3411910578149733504,73.430713,21.055720,13.006979,39.383789,-22.742320,45.118,1.846,12.603,,,True,0.0000,tails
Gaia DR2 3411727788638518144,73.723003,20.869294,15.010601,58.773638,-30.480841,,3.491,16.954,,,True,0.9997,tails
Gaia DR2 3405394739101039232,74.443779,16.472226,15.157741,57.907527,-20.208438,,2.835,14.448,,,True,0.9996,tails
Gaia DR2 2987438036870254464,74.560607,-14.342068,24.877289,95.265545,87.200632,,3.471,15.741,,,True,0.9997,tails
Gaia DR2 3228064060664253952,74.617257,-0.446549,18.617958,65.301964,20.714224,,3.469,16.146,,,True,0.7915,tails
Gaia DR2 3393315298200049536,75.316923,16.144594,15.344479,56.528418,-21.223327,,3.205,15.825,,,True,0.9997,tails
Gaia DR2 184786299284219776,75.971034,34.087327,30.053227,89.366864,-109.297614,25.068,2.069,11.136,,,True,0.0000,tails
Gaia DR2 2989566553942710016,76.585726,-12.315692,15.791527,57.055198,55.562286,80.569,1.834,12.436,,,True,0.0000,tails
Gaia DR2 3392215133736661760,77.171649,14.744303,15.446838,52.382446,-16.673427,,3.262,16.314,,,True,0.9994,tails
Gaia DR2 3407959826713625984,77.316057,19.572379,15.369167,52.626979,-28.102702,,2.403,13.434,,,True,0.9988,tails
Gaia DR2 2986666420225295104,77.562026,-14.632440,19.335125,64.603007,66.925144,,3.416,15.951,,,True,0.9997,tails
Gaia DR2 3290932829870375680,77.602032,10.417974,14.748947,49.117948,-6.579795,,1.530,11.229,,,True,0.9997,tails
Gaia DR2 3212169176975854592,77.626657,-3.880032,16.089555,53.878190,27.965611,,3.325,16.266,,,True,0.9995,tails
Gaia DR2 3414082525931242368,77.698243,20.569063,12.034900,41.758206,-26.627541,47.814,0.563,7.736,,,True,0.9997,tails
Gaia DR2 3408022193934893440,77.801969,20.213151,14.239581,47.908515,-28.758721,,3.206,16.295,,,True,0.9996,tails
Gaia DR2 3240433669556301696,78.066902,5.369682,15.872189,51.841718,4.996677,,3.004,15.085,,,True,0.9998,tails
Gaia DR2 2963327258702089728,78.476009,-19.958752,17.407981,51.903711,76.320931,,2.828,14.881,,,True,0.9934,tails
Gaia DR2 3422653292087900672,78.808163,29.288735,16.337909,50.436503,-57.368481,,2.990,15.292,,,True,0.9997,tails
Gaia DR2 3215491866755418624,79.106691,-0.521503,22.706534,67.403922,28.688392,,3.110,14.753,,,True,0.9996,tails
Gaia DR2 3207034423316145408,79.200889,-7.775383,18.763804,48.351686,37.398133,,3.423,16.388,,,True,0.0000,tails
Gaia DR2 3221506126640202880,79.301561,-0.231105,15.428186,48.807937,20.754524,,3.065,15.626,,,True,0.9996,tails
Gaia DR2 3421358720223679360,79.564121,27.140944,15.854583,46.352493,-50.682507,,2.316,13.290,,,True,0.9996,tails
Gaia DR2 3417205143252006784,79.811135,24.125861,16.853258,50.136704,-46.740839,,3.513,16.332,,,True,0.9998,tails
Gaia DR2 3338528764090225024,80.354764,9.636415,16.505998,51.170921,-7.642568,35.682,1.581,10.873,,,True,0.9933,tails
Gaia DR2 3237939324349218944,80.938256,6.347643,17.032401,47.780522,0.486871,,3.468,16.597,,,True,0.9995,tails
Gaia DR2 3338970355449435904,81.540721,10.483946,15.455067,40.999295,-7.163284,,3.269,16.226,,,True,0.9996,tails
Gaia DR2 3221797634659986432,81.565679,0.563003,19.355509,50.237405,21.850516,,3.052,14.886,,,True,0.9997,tails
Gaia DR2 3223734390032418688,82.198266,1.868838,15.343644,41.178182,13.782058,,2.770,14.225,,,True,0.9997,tails
Gaia DR2 3340855571214473600,82.339231,11.858543,14.075523,38.602872,-11.546809,,3.072,15.711,,,True,0.9993,tails
Gaia DR2 3402090466142958464,82.553830,20.646749,13.233880,26.018015,-20.924893,0.743,1.462,11.383,,,True,0.0000,tails
Gaia DR2 3402090259984528768,82.561331,20.636590,13.350335,26.769585,-20.369339,-0.046,1.289,10.912,,,True,0.0000,tails
Gaia DR2 2968784925184068352,82.651445,-19.267830,23.057923,56.860139,96.888681,,2.766,13.858,,,True,0.9997,tails
Gaia DR2 3013496977845251968,82.802091,-10.407963,12.185163,22.593856,26.436629,,2.857,15.750,,,True,0.0000,tails
Gaia DR2 2984199459730398208,82.968254,-15.615826,13.558530,27.652061,43.438556,,2.666,15.022,,,True,0.0000,tails
Gaia DR2 3223481296200207616,83.037081,1.640125,17.447122,41.469979,16.795901,,3.089,15.180,,,True,0.9997,tails
Gaia DR2 3341103167488598272,83.069633,13.124960,22.229713,59.564208,-19.964370,,3.059,14.702,,,True,0.8375,tails
Gaia DR2 3216818358815600000,83.073648,-2.616625,15.483231,37.813149,24.527248,,2.788,13.902,,,True,0.9997,tails
Gaia DR2 3223884404650487040,83.127142,2.648446,15.538658,37.258734,11.703490,33.873,0.605,7.373,,,True,0.9552,tails
Gaia DR2 3334005437679415040,83.219866,6.987664,13.642611,32.989566,1.566506,,3.070,15.572,,,True,0.9996,tails
Gaia DR2 3216917555379971200,83.456628,-2.438914,14.009484,33.494601,22.329369,,2.768,14.961,,,True,0.9998,tails
Gaia DR2 3008822026202554880,83.769771,-12.754775,12.512972,30.824769,43.319032,,3.056,15.141,,,True,0.9996,tails
Gaia DR2 3224298645655832832,83.811145,3.118166,12.495147,29.607738,7.977617,,2.960,15.565,,,True,0.9997,tails
Gaia DR2 3340701841449627520,83.909952,11.792492,13.509426,32.706745,-9.496403,,3.348,16.985,,,True,0.9993,tails
Gaia DR2 3333966409312501248,84.060683,6.956213,12.966597,30.331860,1.513535,,2.654,14.361,,,True,0.9996,tails
Gaia DR2 3224454570148668416,84.180039,3.774854,15.998650,34.406355,8.692209,,2.817,14.588,,,True,0.9994,tails
Gaia DR2 3334799632967858560,84.237542,8.756758,15.046895,32.386521,-3.424519,,3.417,17.189,,,True,0.9994,tails
Gaia DR2 3010635086516236928,84.540078,-9.897048,20.372414,44.316369,56.189536,,2.959,14.480,,,True,0.9997,tails
Gaia DR2 3223261634391666176,84.599581,2.402272,16.016332,33.924749,12.711668,,3.202,15.888,,,True,0.9997,tails
Gaia DR2 3008672080303300608,84.910753,-12.946307,13.663357,29.589066,45.705158,,2.648,14.256,,,True,0.9997,tails
Gaia DR2 3332714546603510656,84.933540,5.425076,21.031339,42.630622,6.390577,,2.770,14.029,,,True,0.9997,tails
Gaia DR2 3341356604920325888,85.189046,13.356635,16.450580,33.983308,-16.349105,,3.444,15.907,,,True,0.9996,tails
Gaia DR2 3347392167839809792,85.291811,13.879761,16.018756,32.484093,-18.641381,,3.297,16.193,,,True,0.9998,tails
Gaia DR2 3347826784173590656,85.495633,15.337041,44.597129,79.115222,-43.070820,,1.900,9.867,,,True,0.0315,tails
Gaia DR2 3219075518747298816,85.529891,-0.345655,21.584250,40.044645,26.470448,,3.787,16.248,,,True,0.9991,tails
Gaia DR2 3336974295169153408,85.941022,10.713027,11.901858,22.975109,-7.467731,,2.784,15.476,,,True,0.9996,tails
Gaia DR2 3336989409156944640,86.142236,10.990087,10.660791,21.364209,-6.740645,,2.181,13.490,,,True,0.9998,tails
Gaia DR2 2996257180980487808,86.145002,-14.465164,16.167462,32.915661,56.532791,,3.012,15.717,,,True,0.9988,tails
Gaia DR2 3336914268706466688,86.460359,10.627119,13.627837,27.715513,-7.669142,,3.479,17.088,,,True,0.9990,tails
Gaia DR2 3320558105529372800,86.480164,5.238744,11.727660,21.877053,4.388544,,2.958,15.759,,,True,0.9997,tails
Gaia DR2 3015903735781307264,86.755608,-7.340681,13.069121,24.784478,33.674297,,2.800,14.857,,,True,0.9997,tails
Gaia DR2 3217927147571517568,86.843344,-1.532417,13.981787,25.889005,19.945593,,3.375,16.916,,,True,0.9998,tails
Gaia DR2 3022046986420521216,87.031835,-6.164308,12.507411,22.096393,28.609229,,2.876,14.652,,,True,0.9997,tails
Gaia DR2 3319184162670574208,87.109860,2.825115,11.946035,18.803728,8.170653,,2.958,15.754,,,True,0.9790,tails
Gaia DR2 3427776054200455552,87.399363,24.173853,14.190319,25.445860,-42.471382,,3.347,16.638,,,True,0.9996,tails
Gaia DR2 3348035553945613952,87.848216,15.551090,15.082307,25.915768,-20.109098,,2.913,14.891,,,True,0.9981,tails
Gaia DR2 3011634886183067136,87.889724,-9.153180,12.675077,21.606581,35.332662,,3.090,15.822,,,True,0.9998,tails
Gaia DR2 3335867361837804160,87.907264,9.705361,18.520610,18.277010,-6.761364,,3.579,16.754,,,True,0.0000,tails
Gaia DR2 3217996515587266816,87.923386,-1.263758,15.212439,17.855177,19.269339,41.653,2.091,12.524,,,True,0.0000,tails
Gaia DR2 3428298528382128000,88.258001,25.128064,57.900657,86.568524,-171.358252,,2.507,11.240,,,True,0.9996,tails
Gaia DR2 3319793631414576896,88.313467,4.116108,9.738691,4.986878,1.889808,,1.824,18.480,,,True,0.0000,tails
Gaia DR2 3011565342072808704,88.391598,-9.436736,11.369992,15.117229,27.621335,,3.227,16.849,,,True,0.0021,tails
Gaia DR2 3025402730267686912,88.665529,-2.806202,13.403757,19.899459,23.211924,,2.453,13.723,,,True,0.9998,tails
Gaia DR2 3323019431029730560,88.886512,7.909503,13.132732,19.395809,-1.945750,,2.368,13.655,,,True,0.9998,tails
Gaia DR2 3343025148176243712,89.151933,12.136190,13.555808,18.246373,-11.801436,,3.072,15.728,,,True,0.9996,tails
Gaia DR2 3348713948322908928,89.211456,15.270976,15.655582,21.081964,-20.984508,,2.946,15.040,,,True,0.9994,tails
Gaia DR2 3024508964753633536,89.522077,-3.497217,16.002457,20.194707,29.058987,,3.227,16.036,,,True,0.9996,tails
Gaia DR2 3218565379712306560,89.601161,-0.186620,12.334176,17.342543,15.583242,,2.753,15.233,,,True,0.9998,tails
Gaia DR2 2909424731942347392,89.734686,-29.178159,12.228727,17.218625,73.195198,,3.056,16.046,,,True,0.9997,tails
Gaia DR2 3019647920768364672,89.813371,-5.109012,10.624892,7.283316,13.323483,,2.560,14.621,,,True,0.0000,tails
Gaia DR2 3315967541404032896,89.874756,2.476202,13.115374,16.524214,9.986802,58.895,0.595,7.668,,,True,0.9999,tails
Gaia DR2 3025915377564893056,90.181698,-1.782474,13.522239,17.082870,21.662904,,3.240,15.673,,,True,0.9997,tails
Gaia DR2 3321943971216932096,90.262272,6.861674,14.155543,15.955855,0.507223,,0.955,9.567,,,True,0.9995,tails
Gaia DR2 2990630228364572288,90.414799,-18.084994,12.851226,15.380133,54.569223,,3.284,16.569,,,True,0.9998,tails
Gaia DR2 3315593982328934400,90.429668,2.534991,10.067639,13.084347,7.992061,,2.963,16.100,,,True,0.9998,tails
Gaia DR2 2883206877177906688,90.743860,-38.678302,12.444693,14.595729,90.624535,,2.871,14.805,,,True,0.9997,tails
Gaia DR2 3021086494294837888,90.911579,-5.034592,10.261000,11.518616,21.457930,,3.199,16.621,,,True,0.9997,tails
Gaia DR2 2998236065691096576,91.027215,-11.145806,17.174991,12.422747,43.319195,46.580,1.566,10.882,,,True,0.0000,tails
Gaia DR2 3020873566995417088,91.181171,-5.408163,17.117828,18.911774,36.541569,,2.902,14.839,,,True,0.9998,tails
Gaia DR2 3329734625278739712,91.404182,9.899119,15.877099,15.788152,-6.829578,,3.100,15.186,,,True,0.9995,tails
Gaia DR2 3005506758125892096,91.489830,-9.003921,15.544130,13.134347,42.452441,,2.980,14.802,,,True,0.9983,tails
Gaia DR2 2897000765944570240,91.604851,-30.590058,16.373373,17.518227,100.489930,,2.767,14.247,,,True,0.9995,tails
Gaia DR2 2997774958001029504,91.656593,-12.502646,16.767995,16.843059,57.444061,,2.641,13.747,,,True,0.9997,tails
Gaia DR2 2991432459536767488,91.671671,-16.264726,13.179031,10.549799,37.059791,35.091,2.033,12.568,,,True,0.0000,tails
Gaia DR2 3373563082906743552,91.826328,18.233440,20.988082,18.998234,-42.135741,-7.496,1.928,11.882,,,True,0.0000,tails
Gaia DR2 2911890249329592704,92.052266,-26.120168,13.714840,13.989261,76.254561,,2.829,14.728,,,True,0.9995,tails
Gaia DR2 3004415733353623808,92.214475,-10.235876,13.729874,13.470319,41.695634,,3.121,15.964,,,True,0.9996,tails
Gaia DR2 2997858349087312384,92.274910,-12.445832,10.835248,10.092706,36.620990,,2.753,15.069,,,True,0.9998,tails
Gaia DR2 3021373363751029888,92.672881,-4.501158,15.866168,12.827743,31.854898,,3.487,15.786,,,True,0.9998,tails
Gaia DR2 3325157736332326784,92.833386,7.184299,54.081151,10.109868,9.994511,,2.997,12.688,,,True,0.0000,tails
Gaia DR2 5572748211482652928,92.847300,-40.878596,11.202556,9.148745,71.928883,38.619,1.783,12.722,,,True,0.0000,tails
Gaia DR2 3019678466576294272,92.884788,-6.864162,10.267186,7.737927,24.799893,,2.788,15.152,,,True,0.9997,tails
Gaia DR2 3319072184286515712,93.027524,6.637633,9.898100,-2.925086,-1.228718,,2.626,14.910,,,True,0.0000,tails
Gaia DR2 3004826504025597312,93.323552,-9.631793,12.560641,9.493585,36.968764,,3.044,15.749,,,True,0.9997,tails
Gaia DR2 3004878902626515200,93.457910,-9.194519,10.017518,7.152325,27.881681,,2.988,16.419,,,True,0.9997,tails
Gaia DR2 3437321636195093376,93.663474,30.650063,11.145181,9.359987,-47.182498,38.146,1.991,12.812,,,True,0.9944,tails
Gaia DR2 3007627681696904704,93.726308,-7.014556,12.049608,8.092955,27.530064,,2.726,15.197,,,True,0.9991,tails
Gaia DR2 3121191496086374016,93.750204,-1.202448,11.294269,5.926046,16.293789,,3.064,15.517,,,True,0.9993,tails
Gaia DR2 3317078494826352128,93.791434,3.361685,14.199734,3.067791,0.247572,,2.352,13.795,,,True,0.0000,tails
Gaia DR2 3433218838619177600,93.847101,27.491945,23.211827,10.358739,-66.268283,10.590,1.401,10.106,,,True,0.0000,tails
Gaia DR2 3007297312812515712,94.084195,-8.128888,16.188679,9.954401,39.684185,,2.604,13.934,,,True,0.9991,tails
Gaia DR2 2896801582542487040,94.235228,-29.869694,12.636062,6.737282,72.138790,31.174,0.637,8.066,,,True,0.0000,tails
Gaia DR2 3008216641973381760,94.269079,-5.988061,13.504528,7.161585,31.249304,,3.126,15.992,,,True,0.9998,tails
Gaia DR2 3437051942311118336,94.532305,30.155403,9.743671,4.094313,-28.471538,14.480,1.716,12.774,,,True,0.0000,tails
Gaia DR2 3436950516662529408,94.913860,29.359510,9.637762,5.289421,-40.860861,38.518,1.865,13.162,,,True,0.9658,tails
Gaia DR2 2899387771329884288,95.069507,-27.322026,12.698702,4.811814,71.197084,,2.611,14.196,,,True,0.9996,tails
Gaia DR2 3125438187952158464,95.408751,4.140752,16.366165,8.339785,14.022279,,1.363,17.318,,,True,0.0187,tails
Gaia DR2 3001170524784385920,95.418934,-11.408900,10.953005,3.727966,34.491016,,3.397,17.459,,,True,0.9997,tails
Gaia DR2 2944823165204143488,95.480479,-16.504455,10.140135,3.120727,40.566293,,3.184,16.738,,,True,0.9996,tails
Gaia DR2 3330855616042218112,95.537361,11.129885,9.702080,4.649831,-9.680235,,-0.093,17.276,,,True,0.9966,tails
Gaia DR2 3330855616042214912,95.544030,11.129932,9.781158,4.394666,-9.747783,,0.068,17.182,,,True,0.9959,tails
Gaia DR2 3006386058191458048,95.726986,-8.423599,8.284760,1.738814,13.504848,,2.550,15.532,,,True,0.0000,tails
Gaia DR2 3006386058191457408,95.727593,-8.422279,8.296289,0.514528,12.819768,,2.563,15.492,,,True,0.0000,tails
Gaia DR2 3124963954842553600,95.749834,2.799898,15.925374,5.211271,17.565811,40.289,1.201,10.168,,,True,0.0000,tails
Gaia DR2 3368703520688870272,95.889502,14.722402,9.356078,4.195730,-12.976632,,1.978,13.777,,,True,0.9987,tails
Gaia DR2 3116607632110968704,95.904604,-3.926764,9.917612,2.558920,18.860245,,2.665,14.915,,,True,0.9998,tails
Gaia DR2 2938081883315635712,96.163944,-21.409299,9.762716,2.196191,47.756695,40.716,2.132,13.599,,,True,0.9998,tails
Gaia DR2 2943350060139561984,96.276355,-18.128711,9.648806,2.106331,37.790125,94.583,1.006,10.478,,,True,0.0000,tails
Gaia DR2 3000249477638617472,96.276395,-12.436864,9.892119,1.509197,33.402055,,2.765,15.197,,,True,0.9997,tails
Gaia DR2 3435429411044173696,96.343512,29.751967,10.597398,2.349412,-42.139046,,2.594,15.399,,,True,0.9997,tails
Gaia DR2 3006412996226400896,96.469177,-8.089892,9.643853,1.722141,25.548977,,1.794,12.854,,,True,0.9998,tails
Gaia DR2 3000485116724033792,96.509458,-11.259141,8.872632,2.242970,28.472756,,2.565,14.956,,,True,0.9997,tails
Gaia DR2 3006353691318025472,96.526593,-8.324952,9.190019,0.051926,18.079309,,2.328,14.066,,,True,0.0000,tails
Gaia DR2 3006353691318024576,96.527360,-8.322723,9.133954,-0.616437,17.690419,,2.615,14.938,,,True,0.0000,tails
Gaia DR2 3116672125340837120,96.633335,-3.731399,8.936373,-0.087237,7.820494,,2.804,16.315,,,True,0.0000,tails
Gaia DR2 3369759081913153536,96.955045,17.532053,15.598190,3.284751,-30.031888,,0.827,18.620,,,True,0.9987,tails
Gaia DR2 2940150824900129664,97.119743,-19.284391,14.809896,1.215558,64.567585,,3.506,16.907,,,True,0.9996,tails
Gaia DR2 3132064463496643712,97.129783,5.924169,9.703557,0.711586,-4.347767,39.812,1.793,12.825,,,True,0.0000,tails
Gaia DR2 3120409571521092352,97.291917,0.954359,9.686828,1.061494,7.039370,,2.327,14.640,,,True,0.8572,tails
Gaia DR2 2895632320645959296,97.444751,-28.516255,17.784185,-3.159060,104.071448,,3.877,17.310,,,True,0.9994,tails
Gaia DR2 2937175512078811136,97.547540,-21.760583,10.702231,-2.909970,44.836641,,2.923,15.902,,,True,0.0000,tails
Gaia DR2 2950265438523915520,97.680221,-15.395706,11.367366,0.421361,43.649115,,2.672,14.774,,,True,0.9996,tails
Gaia DR2 5574048727580099200,97.720575,-37.967175,12.019126,-0.344493,86.911347,,2.674,14.672,,,True,0.9997,tails
Gaia DR2 2950166276319909760,97.783384,-15.954597,9.116122,-1.069277,35.881619,,2.553,14.997,,,True,0.9995,tails
Gaia DR2 3435968515338951168,97.817031,30.864581,10.284419,-1.120575,-40.329243,,2.421,14.353,,,True,0.9924,tails
Gaia DR2 2923128495117338880,97.916878,-26.310217,20.974667,-2.117347,114.869513,,2.944,14.506,,,True,0.9997,tails
Gaia DR2 958297608506090880,97.961375,41.495071,35.897675,-6.246981,-208.228340,,3.342,13.065,,,True,0.9991,tails
Gaia DR2 957362817463946496,98.011394,40.401828,26.659921,-7.834703,-152.522000,38.832,1.209,9.039,,,True,0.9997,tails
Gaia DR2 2924626992026580864,98.020965,-23.818527,9.353795,0.161150,48.968691,,2.888,15.938,,,True,0.9992,tails
Gaia DR2 5581976550014928896,98.342548,-34.288366,10.867267,-1.229256,73.173478,,2.418,14.226,,,True,0.9996,tails
Gaia DR2 3356887820841090048,98.623201,14.903377,15.504986,-6.235581,-23.539338,,3.404,16.881,,,True,0.9981,tails
Gaia DR2 2939544787837377792,98.708951,-19.333313,13.397038,-3.151201,61.021577,,3.088,15.977,,,True,0.9997,tails
Gaia DR2 3352156862823822592,98.846551,11.817966,9.958262,-2.765298,-6.813005,44.637,1.416,11.807,,,True,0.9692,tails
Gaia DR2 2938745649042188160,99.051471,-21.184223,10.407808,-4.095360,49.657859,,2.866,15.347,,,True,0.9994,tails
Gaia DR2 2951798192092949760,99.056251,-13.097301,9.473645,-3.281336,32.992106,,2.043,13.555,,,True,0.9997,tails
Gaia DR2 3001817381221966976,99.101314,-11.068342,8.383489,-2.379691,25.847672,,2.754,16.127,,,True,0.9995,tails
Gaia DR2 2953751268343308416,99.208468,-11.425056,11.295663,-3.336620,36.597902,,0.483,7.428,,,True,0.9998,tails
Gaia DR2 5583442989288473728,99.459787,-33.197998,11.768741,-2.653145,68.846311,,3.383,17.357,,,True,0.0054,tails
Gaia DR2 3326608099542283136,99.751205,9.423199,9.457444,-5.886412,-7.094327,,2.547,15.447,,,True,0.7221,tails
Gaia DR2 3130595206723798400,99.916687,4.061572,15.044772,1.981342,-4.483285,36.160,1.633,10.731,,,True,0.0000,tails
Gaia DR2 2953244599640280064,99.977709,-13.057536,13.680914,-7.067457,51.858182,,2.537,13.898,,,True,0.9308,tails
Gaia DR2 3351859002551512832,100.102369,11.351575,9.027358,-5.600970,-11.653672,,2.295,14.403,,,True,0.0137,tails
Gaia DR2 3103756230969954688,100.172785,-4.962438,9.120749,-2.259896,14.275049,38.233,1.465,12.130,,,True,0.0000,tails
Gaia DR2 966561537900256512,100.303318,47.738057,24.857321,-16.618856,-170.643140,,-0.100,14.845,,,True,0.9599,tails
Gaia DR2 2953892486866011008,100.630843,-11.394537,8.931673,-4.923643,28.001424,,3.069,15.835,,,True,0.9996,tails
Gaia DR2 5556273541569781504,100.716036,-44.082409,12.541357,-8.281594,100.073890,,2.705,15.131,,,True,0.9997,tails
Gaia DR2 2927299251961894656,100.976682,-19.949195,13.748257,-9.040515,63.580070,,2.934,15.292,,,True,0.9998,tails
Gaia DR2 2945478749017604864,101.003677,-18.602296,12.910606,-7.400156,56.751709,,3.153,16.132,,,True,0.9996,tails
Gaia DR2 2918888503402675968,101.277429,-27.499832,16.874280,-14.868226,96.480741,,3.086,15.344,,,True,0.9990,tails
Gaia DR2 2953812703554018560,101.293611,-11.747070,13.772406,-9.041899,37.890244,26.797,2.079,12.933,,,True,0.0000,tails
Gaia DR2 5577212464913452032,101.478282,-37.730202,12.760660,-8.769632,83.450249,15.167,0.868,9.615,,,True,0.0000,tails
Gaia DR2 5577212950247271552,101.536131,-37.689184,11.620054,-9.816430,82.227847,,2.411,13.979,,,True,0.9995,tails
Gaia DR2 2947197732362141440,102.111736,-16.012176,13.550720,-8.286060,48.568176,39.332,1.796,11.924,,,True,0.0021,tails
Gaia DR2 3385147095037717504,102.324223,26.962550,10.325182,-6.014190,-24.611781,,2.534,14.320,,,True,0.0000,tails
Gaia DR2 944572026899000704,102.498602,39.434353,24.867597,-21.804451,-120.752023,,2.825,13.668,,,True,0.6420,tails
Gaia DR2 2949241655762051200,102.518314,-13.751263,9.211390,-8.641123,33.165022,,2.539,15.003,,,True,0.9998,tails
Gaia DR2 3365344753181121536,102.713733,18.689977,9.609149,-9.412625,-17.211237,,2.604,16.490,,,True,0.6465,tails
Gaia DR2 5609035492519586432,103.081726,-28.690955,12.085260,-13.032149,71.569157,,2.845,15.054,,,True,0.9998,tails
Gaia DR2 3366299365495875456,103.304626,21.320107,9.278560,-9.069522,-25.265949,-22.568,0.715,9.445,,,True,0.0000,tails
Gaia DR2 3366298235922949504,103.377672,21.285119,9.182432,-9.873040,-25.428317,,1.842,13.258,,,True,0.9991,tails
Gaia DR2 5582919621754804608,103.416833,-33.278478,10.710624,-12.265206,69.315925,,2.889,15.757,,,True,0.9994,tails
Gaia DR2 2921903776605684352,103.534508,-24.770235,15.886596,-15.667373,66.647137,,2.816,14.924,,,True,0.0000,tails
Gaia DR2 3380479015342121600,103.678273,24.245141,32.057000,-35.914873,-96.881260,-3.960,0.735,6.698,,,True,0.0000,tails
Gaia DR2 3364194973258392064,103.976821,17.118734,9.452118,-11.315851,-15.475160,47.337,1.429,11.948,,,True,0.9981,tails
Gaia DR2 5579458496588947712,104.228223,-34.784570,14.293257,-17.591831,95.874223,,3.176,16.216,,,True,0.9998,tails
Gaia DR2 2920743757478135680,104.632365,-26.335371,16.332024,-24.464834,91.775384,,3.052,14.687,,,True,0.9982,tails
Gaia DR2 5607892520120136192,105.083994,-29.852951,7.200946,-8.555741,35.922568,,2.349,14.909,,,True,0.0000,tails
Gaia DR2 5508134998360905984,105.348810,-49.666127,11.178269,-16.668671,96.778265,,3.283,17.316,,,True,0.9995,tails
Gaia DR2 5610363324609417856,105.577667,-28.407600,6.838613,-10.906506,40.413151,,2.914,16.828,,,True,0.9974,tails
Gaia DR2 5607611934198841856,105.675214,-30.508820,7.025612,-8.838783,34.770941,,2.380,15.782,,,True,0.0000,tails
Gaia DR2 3361677950624311808,105.902618,17.854901,26.258967,-38.962690,-53.942665,1.063,2.407,12.360,,,True,0.0000,tails
Gaia DR2 3361678053703522560,105.908500,17.858126,26.219907,-43.198401,-55.109238,-0.938,1.526,10.013,,,True,0.0000,tails
Gaia DR2 3361271509279682176,105.970629,17.414259,25.994633,-41.859604,-54.279034,,3.344,15.479,,,True,0.9849,tails
Gaia DR2 3128591106262731264,106.043294,5.212980,23.312650,-49.482399,7.732548,0.957,1.026,8.835,,,True,0.0000,tails
Gaia DR2 5609535912048504320,106.046853,-28.973119,17.531884,-25.471835,104.821788,,2.835,15.116,,,True,0.9974,tails
Gaia DR2 5610504994109489024,106.114511,-27.809686,7.152216,-11.201916,41.884611,,2.503,15.078,,,True,0.9996,tails
Gaia DR2 3368231241785671168,106.432531,22.820367,23.289794,-41.844232,-66.375041,,2.542,12.599,,,True,0.9969,tails
Gaia DR2 5604267327205402112,106.553233,-31.884632,7.013192,-11.757636,45.136499,,2.619,15.661,,,True,0.9996,tails
Gaia DR2 5604219910765767680,107.022335,-32.227866,14.101838,-20.428027,83.240773,,3.571,17.188,,,True,0.6845,tails
Gaia DR2 5603521858322348672,108.311201,-32.068550,12.583471,-22.799111,71.453075,29.235,0.927,9.706,,,True,0.0000,tails
Gaia DR2 5603479458405174528,108.499070,-32.346290,6.836363,-14.181044,42.078046,,2.323,15.628,,,True,0.5875,tails
Gaia DR2 3168265196643176832,109.523039,16.540231,35.473450,-47.175349,-36.506771,,0.219,3.430,,,True,0.0000,tails
Gaia DR2 3168265196642972288,109.524645,16.542494,32.868560,-44.567051,-37.545461,,1.483,9.527,,,True,0.0000,tails
Gaia DR2 949761549983094656,109.597568,42.795459,22.891738,-46.952435,-138.745904,25.600,2.111,11.836,,,True,0.0000,tails
Gaia DR2 5589172372585321728,110.909165,-36.990323,12.983201,-31.166726,89.911822,,2.972,15.618,,,True,0.9997,tails
Gaia DR2 895582736567362944,114.229257,36.738529,25.379864,-78.861085,-127.985551,,3.099,14.382,,,True,0.9702,tails
Gaia DR2 5493855503413548544,114.477121,-50.774833,11.363263,-35.831913,94.746694,,2.926,15.757,,,True,0.9996,tails
Gaia DR2 5493936038342574464,114.720086,-50.324195,11.043472,-34.416745,91.761019,,3.509,17.469,,,True,0.9997,tails
Gaia DR2 868959986646418560,115.265256,25.911835,22.118912,-62.170991,-68.239208,,3.791,16.873,,,True,0.9717,tails
Gaia DR2 675007406816259712,118.247953,22.556116,29.378896,-85.995000,-61.640633,56.828,1.724,10.364,,,True,0.0000,tails
Gaia DR2 5488365607496188160,118.638838,-54.601248,12.080963,-47.547679,103.196502,,3.523,17.262,,,True,0.9989,tails
Gaia DR2 5513947016827330816,118.774201,-50.733452,12.315507,-41.718261,87.996663,,2.668,15.130,,,True,0.0012,tails
Gaia DR2 5512765351065779584,119.267380,-52.882629,12.319160,-49.701847,102.371149,,2.675,14.613,,,True,0.9990,tails
Gaia DR2 877096132174037504,119.429999,28.924082,21.541488,-70.967167,-66.767885,,2.717,13.889,,,True,0.0799,tails
Gaia DR2 1750816651978245248,311.127752,8.907516,40.797525,208.698691,97.751620,,2.625,11.373,,,True,0.9955,tails
Gaia DR2 1750816656275568000,311.128884,8.903475,40.491284,201.447088,97.724709,-28.474,2.076,10.457,,,True,0.0000,tails
Gaia DR2 6885342959337741184,316.794954,-13.923143,57.434145,383.236645,-50.375974,-32.949,1.049,6.930,,,True,0.0894,tails
Gaia DR2 2165790314756978432,318.531811,49.410256,19.327059,115.172153,117.711401,,2.480,14.042,,,True,0.9762,tails
Gaia DR2 2170861124950678784,321.562786,49.305048,7.155808,43.758507,39.287550,,2.223,14.735,,,True,0.9995,tails
Gaia DR2 1978721532398766848,322.483990,48.909260,7.382840,47.698865,40.317221,,2.919,18.044,,,True,0.9993,tails
Gaia DR2 1978445868531580160,323.577870,48.264891,7.391530,46.693488,39.569234,,3.068,16.711,,,True,0.9987,tails
Gaia DR2 1978849732896887680,324.507162,48.838205,7.875367,60.390452,47.276039,,2.260,15.096,,,True,0.0000,tails
Gaia DR2 1978906632625126400,324.800874,49.496166,7.904337,52.139958,41.136438,,3.069,17.104,,,True,0.9993,tails
Gaia DR2 1974650728035622272,326.310792,46.827240,8.704836,60.225938,44.595125,,1.407,12.020,,,True,0.9996,tails
Gaia DR2 2173543349200848896,326.349001,54.100551,6.976204,48.258185,37.923563,,2.875,16.282,,,True,0.9994,tails
Gaia DR2 2174714840172860928,327.076971,54.950575,6.951784,45.861835,35.953947,,3.256,18.140,,,True,0.9990,tails
Gaia DR2 1974398394424385408,327.390736,46.288499,9.013068,62.112149,45.487004,,2.663,15.552,,,True,0.9991,tails
Gaia DR2 1795943907717074304,327.609795,24.408073,14.811264,103.617163,53.295542,-21.288,2.129,12.772,,,True,0.9982,tails
Gaia DR2 1799986197794486272,327.755604,27.341405,15.416765,113.042089,59.010423,,3.149,15.738,,,True,0.9994,tails
Gaia DR2 1974734432661544320,328.360899,47.316065,9.138511,67.688617,47.895095,,2.551,16.407,,,True,0.9897,tails
Gaia DR2 1979866781155820928,328.636954,50.735384,7.309139,49.399518,35.198881,,2.536,15.499,,,True,0.9978,tails
Gaia DR2 1979766725594384256,328.703425,50.098462,7.432607,52.617632,37.828868,,3.028,17.388,,,True,0.9994,tails
Gaia DR2 1947829275747165568,328.801400,33.131604,16.862399,121.623995,68.541282,,2.497,12.571,,,True,0.9996,tails
Gaia DR2 1976474886555426560,329.300823,49.041397,5.879010,43.418430,31.012880,,2.875,17.391,,,True,0.9349,tails
Gaia DR2 1981159944268378752,329.347921,52.692687,6.045585,41.928941,30.100332,,2.969,17.413,,,True,0.9995,tails
Gaia DR2 1896058397093385088,329.360797,27.855175,18.074341,128.990562,67.883012,,3.426,16.106,,,True,0.9948,tails
Gaia DR2 1979608533359709312,329.429222,50.318191,7.644895,53.375147,37.945324,,2.913,16.340,,,True,0.9993,tails
Gaia DR2 1781074941393024896,329.431961,21.268222,18.472104,139.353579,60.701374,,3.230,15.722,,,True,0.9992,tails
Gaia DR2 1976396928609374336,329.540148,48.503337,17.448313,129.099250,87.303339,,3.407,15.742,,,True,0.9996,tails
Gaia DR2 1782815021622869760,329.868812,22.670480,17.134793,131.073847,58.588412,,2.593,14.794,,,True,0.9982,tails
Gaia DR2 1782814678025484160,329.897202,22.637692,16.851623,130.855293,59.906697,-51.794,1.866,11.359,,,True,0.0000,tails
Gaia DR2 1980221270572937472,330.355589,51.144168,5.771049,40.359371,26.347244,,3.038,17.428,,,True,0.9897,tails
Gaia DR2 1980391110760865792,330.454724,51.854897,7.515594,53.169975,36.716669,,3.295,17.626,,,True,0.9994,tails
Gaia DR2 1980420179099806848,330.473096,52.278644,6.666182,48.031199,32.684090,,3.031,17.326,,,True,0.9995,tails
Gaia DR2 2728164536385011712,330.530054,11.568122,15.269567,116.031412,35.672938,-33.861,0.698,7.635,,,True,0.0020,tails
Gaia DR2 1975257594040212608,330.559180,46.808163,19.294918,149.017622,93.984490,,1.647,10.379,,,True,0.9994,tails
Gaia DR2 1980016589613483648,330.727177,50.951127,6.056467,43.346080,28.970189,,2.380,15.753,,,True,0.9995,tails
Gaia DR2 2005649882148603008,331.246987,55.080440,6.979217,56.191409,37.248516,,0.651,9.209,,,True,0.0771,tails
Gaia DR2 2005649843474064768,331.278488,55.083346,7.046751,55.331014,37.907143,-10.942,1.336,12.387,,,True,0.8237,tails
Gaia DR2 2004476359644546816,331.396443,52.800014,7.412146,57.942768,37.199464,-44.327,0.768,9.135,,,True,0.0000,tails
Gaia DR2 1975769932101556864,331.470583,48.188099,7.116213,56.638061,35.115424,,2.166,15.351,,,True,0.2875,tails
Gaia DR2 2005559859631674496,331.628397,54.362261,6.831246,49.977393,33.452772,,2.548,15.543,,,True,0.9996,tails
Gaia DR2 2004507798806391424,331.989179,53.100309,6.059127,42.819324,27.710098,,2.508,15.763,,,True,0.9984,tails
Gaia DR2 1975394002200294528,332.236705,46.734032,18.094957,138.659215,83.689116,,3.247,15.866,,,True,0.9996,tails
Gaia DR2 1976738258251413248,332.312007,49.640194,7.088127,55.202700,34.301723,-42.487,0.827,8.532,,,True,0.0000,tails
Gaia DR2 1891978727917684480,332.476245,26.518839,18.208844,147.267677,64.921272,,2.714,14.850,,,True,0.9934,tails
Gaia DR2 2004189730706664448,332.485595,52.196761,6.223767,47.609497,30.915271,,3.061,17.626,,,True,0.9963,tails
Gaia DR2 1975542367550534528,333.390001,47.650710,8.862330,66.404872,38.858491,,3.447,17.352,,,True,0.9992,tails
Gaia DR2 2001126319512092544,333.463580,51.684932,8.537219,63.628085,39.980062,,2.781,15.622,,,True,0.9994,tails
Gaia DR2 2004586654403158912,333.931165,53.689191,9.771201,74.228152,45.290246,,3.319,17.380,,,True,0.9995,tails
Gaia DR2 2001256027524161408,334.619247,52.262040,7.352692,55.903272,33.248861,,2.805,16.049,,,True,0.9996,tails
Gaia DR2 1905961938843819520,334.849133,35.735925,18.091966,139.310812,69.289909,-16.842,1.521,10.724,,,True,0.9998,tails
Gaia DR2 1999665618306226944,334.968252,49.114807,10.660657,83.152307,47.079256,,3.037,16.020,,,True,0.9996,tails
Gaia DR2 1987529380754898048,334.992158,48.066855,8.940021,69.722142,38.880076,,2.987,16.107,,,True,0.9994,tails
Gaia DR2 2000977988519741184,335.106076,51.549727,7.471214,56.844850,33.396106,,2.335,14.286,,,True,0.9996,tails
Gaia DR2 1962443060894128896,335.133568,46.501340,9.794689,77.293883,42.087583,,2.969,16.252,,,True,0.9993,tails
Gaia DR2 2733735658723810560,335.212262,12.657652,15.736403,132.237400,35.071943,,3.015,15.588,,,True,0.9197,tails
Gaia DR2 1958732071707569792,335.441089,43.285142,15.237838,120.077064,62.661485,,3.344,16.408,,,True,0.9996,tails
Gaia DR2 2006058007121738752,335.614215,56.243732,10.276168,79.803159,46.367845,,3.085,16.677,,,True,0.9994,tails
Gaia DR2 2000062228460812928,335.703332,50.292944,11.950692,96.058697,52.726298,,3.661,17.713,,,True,0.9992,tails
Gaia DR2 2200332881281300224,335.751029,58.805359,10.170686,89.012169,52.654594,,0.516,18.695,,,True,0.4826,tails
Gaia DR2 1879073038387395200,335.966195,25.401455,20.201020,158.823333,62.339674,,3.093,14.718,,,True,0.9994,tails
Gaia DR2 1987643798683940736,336.044987,48.454784,10.679447,84.045712,46.608567,,2.698,14.615,,,True,0.9996,tails
Gaia DR2 2737202212727684352,336.156406,16.897145,15.898627,124.911457,39.616218,,0.856,8.101,,,True,0.9995,tails
Gaia DR2 1987450834393328256,336.295759,48.143160,13.074592,104.333009,55.091479,,2.333,13.546,,,True,0.9994,tails
Gaia DR2 2001782384353668608,336.583454,53.369476,8.476511,65.648050,36.715382,,2.342,14.584,,,True,0.9996,tails
Gaia DR2 2007796919114392064,336.913404,57.112351,10.565913,83.914925,47.444153,,2.965,15.784,,,True,0.9996,tails
Gaia DR2 1957864969350573696,336.959249,42.862016,12.389533,98.233802,49.475715,,2.717,14.466,,,True,0.9996,tails
Gaia DR2 1986234052975086720,337.061608,45.992530,10.159206,81.453325,41.350389,,2.889,15.516,,,True,0.9994,tails
Gaia DR2 2001767437866283264,337.222492,53.593120,8.873357,71.638778,38.538568,,3.192,17.248,,,True,0.9992,tails
Gaia DR2 2006669503070244224,337.368169,55.772799,8.319144,67.466732,36.111001,,3.212,17.262,,,True,0.9981,tails
Gaia DR2 2001441879344015872,337.431817,52.409651,8.547181,63.409032,36.189813,,2.958,16.242,,,True,0.9501,tails
Gaia DR2 1873525349389584768,337.453248,19.884007,16.880866,126.810830,43.233440,,3.074,15.606,,,True,0.8441,tails
Gaia DR2 2000203794879814144,337.476070,50.370614,11.135026,88.240076,47.049367,,2.974,15.855,,,True,0.9996,tails
Gaia DR2 2003051255128947072,338.210358,53.342917,11.295060,91.729626,47.848252,,2.986,16.004,,,True,0.9996,tails
Gaia DR2 2002162609213275904,339.025610,52.565341,7.333500,57.883701,29.134047,,2.825,16.098,,,True,0.9992,tails
Gaia DR2 2002165976468011264,339.167783,52.722611,7.692553,61.606755,31.922659,-7.935,1.571,12.797,,,True,0.9999,tails
Gaia DR2 1983669678323936128,339.329743,46.849197,11.613803,95.404811,46.088668,,3.058,16.059,,,True,0.9996,tails
Gaia DR2 1934103492280913536,339.858794,43.326477,9.512441,74.626992,34.307614,,2.933,15.251,,,True,0.9986,tails
Gaia DR2 1933446602803363072,339.949167,42.436254,16.478321,136.751649,61.346881,,2.921,15.001,,,True,0.9997,tails
Gaia DR2 2002290599238603648,340.238289,53.094052,12.514259,101.992647,52.230301,,2.495,13.884,,,True,0.9957,tails
Gaia DR2 1983519771082745856,340.746461,46.690987,16.692271,139.295311,62.156302,,3.286,16.156,,,True,0.9995,tails
Gaia DR2 2833611377980137984,341.162064,18.971390,19.550388,158.818705,47.939926,,3.930,17.264,,,True,0.9980,tails
Gaia DR2 1982298935217622784,341.283565,44.552790,11.877101,99.376630,44.201392,,3.595,17.028,,,True,0.9996,tails
Gaia DR2 1989734863644229632,341.663995,51.636961,13.268810,111.856738,50.500745,,3.124,15.456,,,True,0.9996,tails
Gaia DR2 1887703483112178944,341.686250,29.693511,22.725896,189.769707,67.679604,,3.803,16.716,,,True,0.9995,tails
Gaia DR2 1932616162285694592,341.920591,40.474407,31.909791,259.951476,104.613314,-10.821,2.327,11.827,,,True,0.9974,tails
Gaia DR2 1890425839540910848,341.977720,31.871759,53.925299,462.632987,177.917024,,2.532,11.782,,,True,0.9869,tails
Gaia DR2 2002737516355965824,342.561657,54.241785,12.157220,99.622164,44.990325,,2.284,13.430,,,True,0.9988,tails
Gaia DR2 1990030112571507200,342.779170,51.419389,7.863361,72.951696,30.817112,,3.051,17.754,,,True,0.2285,tails
Gaia DR2 1990371545300340352,343.389493,52.857243,8.603109,69.505580,30.286323,,2.874,16.219,,,True,0.9986,tails
Gaia DR2 1989265814549164928,343.533660,51.264020,7.552374,63.031084,26.463123,,2.973,16.925,,,True,0.9991,tails
Gaia DR2 1882570138198421120,343.548344,25.466207,43.129438,370.579367,111.449044,,3.862,15.337,,,True,0.9994,tails
Gaia DR2 1928393178641039232,343.782497,38.225230,11.974243,97.015006,34.662939,,2.399,13.940,,,True,0.8541,tails
Gaia DR2 1989292340268098432,343.849176,51.470486,8.148403,67.054581,28.086677,,3.448,17.439,,,True,0.9991,tails
Gaia DR2 2003745905957224704,343.850371,56.020575,10.334146,86.808484,37.165973,,3.284,17.531,,,True,0.9995,tails
Gaia DR2 1884350900359879552,343.994836,28.379991,25.352667,225.151335,74.367608,,3.913,16.345,,,True,0.9988,tails
Gaia DR2 1989017982061414656,344.188237,50.763204,9.688757,86.169302,37.648155,,2.867,15.965,,,True,0.7336,tails
Gaia DR2 2009732231362330880,344.450509,55.966095,11.226757,93.458441,39.469102,,2.731,15.423,,,True,0.9991,tails
Gaia DR2 1989355532129266176,344.655156,51.785553,9.873578,87.312641,34.537949,,3.279,17.290,,,True,0.9970,tails
Gaia DR2 1985580977428219648,344.720048,48.936742,10.346514,87.017402,35.114616,,2.874,15.724,,,True,0.9996,tails
Gaia DR2 2002675462669287040,344.786179,54.837880,9.446194,78.136843,31.972230,,3.076,16.107,,,True,0.9985,tails
Gaia DR2 1930151091575298688,344.900257,40.083469,13.165448,111.948401,41.186935,,3.389,16.843,,,True,0.9996,tails
Gaia DR2 2661992314557186048,345.151881,3.638215,37.632209,315.110898,43.419662,,2.566,12.311,,,True,0.7850,tails
Gaia DR2 1989384188151530112,345.268478,52.087087,10.240227,87.367143,35.751897,,2.291,14.002,,,True,0.9995,tails
Gaia DR2 1911016531234217728,346.517464,32.824357,18.401323,174.803402,58.185204,,2.647,15.200,,,True,0.0495,tails
Gaia DR2 1936423839773095808,346.556695,47.077501,14.163122,123.714309,44.919561,,2.694,14.648,,,True,0.9997,tails
Gaia DR2 1995439439203794176,347.068509,52.941856,15.502567,137.219954,51.449923,,2.414,13.461,,,True,0.9996,tails
Gaia DR2 1911147476197042688,347.125102,33.292576,24.737741,218.746791,66.454657,,3.240,15.148,,,True,0.9996,tails
Gaia DR2 1992106785100530048,347.298594,51.427155,11.631122,106.041916,38.811264,,3.223,15.986,,,True,0.9965,tails
Gaia DR2 1911189188919585152,347.503839,33.754550,17.084038,149.135077,43.050211,-15.413,2.265,13.369,,,True,0.7711,tails
Gaia DR2 1990725798492120320,348.298177,49.485152,10.155955,87.421284,29.651323,,3.112,16.511,,,True,0.9991,tails
Gaia DR2 1942527533757602176,348.594267,48.397779,16.626926,146.766306,49.470061,,1.050,9.004,,,True,0.9996,tails
Gaia DR2 1937984287287329920,348.673523,44.765421,13.222341,118.675395,39.538919,,3.207,16.765,,,True,0.9995,tails
Gaia DR2 1941569519830964992,349.183617,47.454487,14.051984,123.744607,41.869524,,-0.106,16.376,,,True,0.9994,tails
Gaia DR2 1992636440465254784,349.295574,52.559204,7.816169,67.106685,22.235818,,2.782,16.743,,,True,0.9990,tails
Gaia DR2 1990864332658892288,349.595175,50.168202,10.812768,95.216422,31.209782,,3.050,16.285,,,True,0.9996,tails
Gaia DR2 1936792210526866816,350.342393,43.635615,22.031148,197.095550,61.291113,,3.246,14.753,,,True,0.9993,tails
Gaia DR2 1997236831475459328,350.583412,56.402560,10.370727,92.173228,30.123708,,3.133,15.714,,,True,0.9996,tails
Gaia DR2 1923544057484996224,351.274365,41.011050,19.107511,170.799864,48.942781,,3.049,14.889,,,True,0.9996,tails
Gaia DR2 1941730563925465216,351.833238,47.706086,14.765286,132.993802,39.279749,,2.738,14.668,,,True,0.9996,tails
Gaia DR2 1938351043138079616,351.973654,46.002464,13.607380,123.436432,36.599985,,3.438,17.074,,,True,0.9992,tails
Gaia DR2 1912844881632859392,352.863118,36.377314,18.762837,170.999686,44.316615,,3.136,14.795,,,True,0.9996,tails
Gaia DR2 1997756625600681600,353.096694,56.235060,10.001037,90.382408,25.003977,,2.578,14.985,,,True,0.9996,tails
Gaia DR2 1993127612924549760,353.157236,52.190071,12.527096,114.303815,30.944666,,2.318,13.608,,,True,0.9996,tails
Gaia DR2 1944742641670771072,353.621390,51.054653,12.888472,117.631703,31.364314,,2.984,15.946,,,True,0.9996,tails
Gaia DR2 1943330903099293440,353.982857,48.620344,9.743697,85.580463,21.980228,,2.720,15.135,,,True,0.9984,tails
Gaia DR2 1923877243868113792,354.036415,42.362897,14.108457,130.101683,33.500885,,3.627,17.374,,,True,0.9995,tails
Gaia DR2 1994127446951806976,354.487285,53.824016,12.546745,113.656054,27.194265,,3.363,16.821,,,True,0.9967,tails
Gaia DR2 1994395281113250816,354.755951,54.598965,9.670612,87.042411,20.543924,,2.739,16.605,,,True,0.9943,tails
Gaia DR2 1940419671187441792,355.205082,48.649050,11.890887,106.476630,25.700121,,2.707,14.567,,,True,0.9993,tails
Gaia DR2 1943568775569686656,355.918807,49.999251,12.817991,115.614872,28.496134,,3.034,15.318,,,True,0.9991,tails
Gaia DR2 2827050523379739392,356.003971,22.700962,25.570374,226.843834,43.727131,,3.176,14.700,,,True,0.9909,tails
Gaia DR2 1925510121715866496,356.029331,43.289088,17.250908,161.138171,38.074775,,2.594,13.720,,,True,0.9993,tails
Gaia DR2 2011744784325534336,357.047183,60.349852,19.869620,178.355855,38.955159,,3.068,15.278,,,True,0.9972,tails
Gaia DR2 1921730687931135360,357.853384,42.070656,22.897335,213.407028,43.851947,,3.421,14.971,,,True,0.9996,tails
Gaia DR2 1945436433509785088,358.247105,53.126442,11.927868,110.826191,21.990001,,3.343,16.996,,,True,0.9996,tails
Gaia DR2 1939712960089310720,358.379554,48.440662,11.943613,113.354045,23.441364,,2.765,15.020,,,True,0.9987,tails
Gaia DR2 1999582158500111872,358.971475,59.967427,12.172061,122.795867,24.681814,,3.102,16.737,,,True,0.0343,tails
Gaia DR2 2740276790837215488,359.546299,3.890100,29.668042,283.755075,41.315201,,3.273,14.775,,,True,0.9992,tails

